Simulation-based High-Speed Elongational Rheometer for Carreau-type Materials

For the simulation-based design of fiber melt spinning processes, the accurate modeling of the processed polymer with regard to its material behavior is crucial. In this work, we develop a high-speed elongational rheometer for Carreau-type materials, making use of process simulations and fiber diameter measurements. The procedure is based on a unified formulation of the fiber spinning model for all material types (Newtonian and non-Newtonian), whose material laws are strictly monotone in the strain rate. The parametrically described material law for the elongational viscosity implies a nonlinear optimization problem for the parameter identification, for which we propose an efficient, robust gradient-based method. The work can be understood as a proof of concept, a generalization to other, more complex materials is possible.

==> convertedNewtonDiams.csv <==
,0.00671862402579952,0.00660982219578294,,0.00730513551026371,0.00751783556362301,,0.00778551292509518,0.00778551292509518,0
,0.00716966744091998,0.00709670799402618,,0.00816729506264847,0.00854101219986098,,0.00931736472118497,0.00936191272224664,0.00256281407035176
,0.00764949959845704,0.00761793259481972,,0.00912728224872696,0.00969951850053164,,0.0111411298532005,0.0112479126287342,0.00512562814070352
,0.00815984720164037,0.00817579375626107,,0.0101966468707217,0.0110106025374326,,0.0133192352144927,0.0135122575426718,0.00768844221105528
,0.00870247830924837,0.00877265137192407,,0.0113869431221707,0.0124923602873507,,0.0159141355246655,0.0162237225099604,0.010251256281407
,0.00927934511481755,0.00941114949655701,,0.0127097295684297,0.0141673991554068,,0.0189878746079765,0.0194505566315199,0.0128140703517588
,0.00989245196843028,0.01009401418294,,0.0141784241831911,0.0160597706225598,,0.0226177511362328,0.0232781255251895,0.0153768844221106
,0.0105438596624505,0.0108240597800077,,0.0158101394595507,0.0181950449887875,,0.0269231694928036,0.0278407508599454,0.0179396984924623
,0.0112357971279531,0.0116043671434474,,0.0176223888539198,0.020603662623688,,0.0320289766457673,0.0332791720362953,0.0205025125628141
,0.0119705539555079,0.012438115225481,,0.0196326954112404,0.023318045435135,,0.0380601097213992,0.0397342291114741,0.0230653266331658
,0.012750544280591,0.0133286835559037,,0.0218596064506259,0.0263746549024262,,0.0451536418268555,0.047360934237408,0.0256281407035176
,0.0135782380835231,0.0142795596589728,,0.0243251155525212,0.029812938094454,,0.0534910106227912,0.0563663405315245,0.0281909547738693
,0.0144560291126687,0.0152941987737122,,0.0270509995471179,0.033675025594611,,0.0632611032860278,0.0669670945739683,0.0307537688442211
,0.0153863221097188,0.0163761300960036,,0.0300612807507301,0.0380067453923506,,0.0746836504625124,0.0794181160380884,0.0333165829145729
,0.0163715358476503,0.0175289130613598,,0.0333802616039368,0.0428548968157659,,0.0879816720228332,0.0939783667250133,0.0358793969849246
,0.0174141196106896,0.0187562202560638,,0.0370322866528185,0.0482710782822809,,0.103386408586152,0.110916003873924,0.0384422110552764
,0.0185165203891927,0.0200617625730147,,0.0410425101396974,0.0543091452337139,,0.121160024949502,0.130537397879959,0.0410050251256281
,0.0196811846713936,0.0214492705793173,,0.0454381131322602,0.0610240710745932,,0.1415627738722,0.153152293758347,0.0435678391959799
,0.0209105222678396,0.0229224974446435,,0.0502449745985696,0.068473706723286,,0.164855052188991,0.179073124234478,0.0461306532663317
,0.0222069165142587,0.0244851857527699,,0.0554889327299151,0.0767164217847795,,0.191296930443247,0.208609185866756,0.0486934673366834
,0.023572667796517,0.0261410213459601,,0.0611958978378382,0.0858107539949166,,0.2211262930288,0.242046445920575,0.0512562814070352
,0.0250100209259674,0.0278936472383264,,0.0673912973032732,0.0958149429856351,,0.254562537339793,0.2796512201093,0.0538190954773869
,0.0265213973115019,0.0297469656310001,,0.0741011137067427,0.106790376631906,,0.291817452235078,0.321718311891245,0.0563819095477387
,0.0281094946992435,0.031705265654987,,0.0813531799484262,0.118802239521747,,0.333095430133355,0.368478269782175,0.0589447236180905
,0.0297770263808739,0.03377287582724,,0.0891751827269539,0.131916100252563,,0.378603603535292,0.420102731768464,0.0615075376884422
,0.0315267074302625,0.0359541717377713,,0.0975940644251474,0.146197377049172,,0.428461408596051,0.476764167417191,0.064070351758794
,0.033361237547767,0.0382535552571563,,0.106636840669428,0.161710029943671,,0.482749473284778,0.538635913938469,0.0666331658291457
,0.0352833139014974,0.0406754378442786,,0.116327485881061,0.178517668414706,,0.5415490426972,0.605883641393848,0.0691959798994975
,0.0372955838089823,0.0432242193224656,,0.12668886509776,0.196679739720255,,0.604926333011318,0.678495082611366,0.0717587939698493
,0.0394006673181518,0.0459042822221329,,0.137743873546062,0.216253383698215,,0.672806549741268,0.7563366002289,0.074321608040201
,0.041601150280065,0.0487199865366904,,0.149512848584436,0.237292871355122,,0.745043837024899,0.839273482661331,0.0768844221105528
,0.0438995125484079,0.0516755889327807,,0.162011801852394,0.259844037573261,,0.821492031171009,0.927171239734542,0.0794472361809045
,0.0462982129238686,0.0547753247383909,,0.175257195865958,0.283950925070911,,0.901991122521881,1.01986872114771,0.0820100502512563
,0.0487995936989537,0.0580232974122448,,0.189262607043316,0.30964848891516,,0.986244632695992,1.11699102562991,0.084572864321608
,0.0514058959761103,0.0614234867203025,,0.204031075850659,0.336963931676738,,1.07389189166296,1.21810557343853,0.0871356783919598
,0.054119286570186,0.0649797793775627,,0.219564872337821,0.36591877439086,,1.16457211686783,1.32278392229613,0.0896984924623116
,0.0569417424505008,0.0686958107270369,,0.235866311323633,0.396520770429383,,1.25787311120596,1.43053509927736,0.0922613065326633
,0.0598751932791728,0.0725751536698333,,0.252937342884982,0.428774097423152,,1.35330874501542,1.54077842215657,0.0948241206030151
,0.0629213241345482,0.076621038707552,,0.270769738307486,0.462666311712492,,1.4503882855854,1.65292768162787,0.0973869346733668
,0.066081679153835,0.0808364934599226,,0.289347207994517,0.498175749859203,,1.54860870975507,1.76638201526402,0.0999497487437186
,0.0693577308310495,0.0852244498078986,,0.308653550281431,0.535276481252584,,1.64744165692483,1.88050932039173,0.10251256281407
,0.0727509671429301,0.0897878448478203,,0.328672451627948,0.573932468049639,,1.74641040764002,1.99474020625507,0.105075376884422
,0.0762629777253131,0.0945297449164891,,0.349387488231309,0.614107278756746,,1.84507392036994,2.10854953031175,0.107638190954774
,0.079895268425606,0.0994530931673938,,0.370780987485873,0.655758576297908,,1.94297976047535,2.22140894611682,0.110201005025126
,0.0836491479955864,0.104560536097612,,0.392826414061156,0.698831673347903,,2.03975424338408,2.33287215110197,0.112763819095477
,0.0875258620861343,0.1098546236209,,0.415494546112849,0.743268278441806,,2.13506303648277,2.44252832776532,0.115326633165829
,0.0915264602942468,0.115337601934458,,0.43875612212349,0.78899995840302,,2.2285705933514,2.54996514837613,0.117889447236181
,0.0956519202367331,0.121011605430284,,0.462581839203243,0.835954596013543,,2.31994014036214,2.65477728655025,0.120452261306533
,0.0999030032995231,0.126878425415347,,0.486939860526505,0.884051233037516,,2.40887576727554,2.75666840307714,0.123015075376884
,0.104280313571844,0.132939600552664,,0.511790823490267,0.933203435651904,,2.49518244244956,2.85541744425218,0.125577889447236
,0.108784421787862,0.139196616985148,,0.53709452425726,0.983323257500582,,2.57866291985939,2.95080391683999,0.128140703517588
,0.113415603860708,0.145650481326372,,0.562810699868718,1.03431452815511,,2.6591546665486,3.04260872418834,0.13070351758794
,0.118173978269059,0.152301940091423,,0.588899019326915,1.08607809951812,,2.73654720727871,3.13069571109583,0.133266331658291
,0.123059625252022,0.159151677453537,,0.615317993260303,1.13851377599252,,2.8107398305502,3.21497510561653,0.135829145728643
,0.128072332616221,0.166199891273223,,0.642022360404961,1.19151713901051,,2.88168004773587,3.29538092896187,0.138391959798995
,0.133211697617943,0.173446458032781,,0.668967336280825,1.24498278431333,,2.94934713711222,3.37192737208426,0.140954773869347
,0.138477285117839,0.180891200370696,,0.696108129374786,1.29880441822721,,3.01372487085548,3.44463342004909,0.143517587939699
,0.143868361311956,0.188533434173291,,0.723399696098787,1.35287552398278,,3.07483904373089,3.51351799814752,0.14608040201005
,0.149383999218969,0.196372143995268,,0.75079663836879,1.40709028274068,,3.13274337464225,3.57860407918278,0.148643216080402
,0.155023227964372,0.204406239440233,,0.778254896918241,1.46134368441264,,3.18749217932578,3.63998195307799,0.151206030150754
,0.160784777688786,0.212634114359289,,0.80573049909353,1.51553305887456,,3.23915057222101,3.69777470840698,0.153768844221106
,0.166667249608502,0.221053938450965,,0.833179475588472,1.56955769289081,,3.28781711793208,3.75210228173666,0.156331658291457
,0.172669071363469,0.229663578699453,,0.860559563687998,1.62331980106176,,3.3335944785151,3.80308496019024,0.158894472361809
,0.178788465492119,0.238460542542247,,0.887829862408893,1.67672572872864,,3.37658570117677,3.85084373143251,0.161457286432161
,0.185023552095335,0.247442157605961,,0.914948728322397,1.72968396277883,,3.41690386238313,3.8955224290195,0.164020100502513
,0.191372170478819,0.25660525441818,,0.941879589068626,1.78211043608808,,3.45467104694449,3.93727423554781,0.166582914572864
,0.197832100624058,0.265946558429993,,0.968587758895566,1.83392263027746,,3.49000839165156,3.97624612990106,0.169145728643216
,0.204400933330654,0.275462458402004,,0.995038477308246,1.88504364773867,,3.52303742523594,4.01258557790312,0.171708542713568
,0.211076028681998,0.285148929689686,,1.0211969085434,1.93540436576822,,3.55388007270118,4.04644053762798,0.17427135678392
,0.217854707559497,0.295001877547352,,1.04702928617822,1.98493687863143,,3.58266156182771,4.07796209243691,0.176834170854271
,0.224734058767057,0.305016789012455,,1.07250886199359,2.03358184049791,,3.60950183606463,4.10729231039445,0.179396984924623
,0.231711040838636,0.315188915169844,,1.09761146570866,2.0812850195021,,3.63451314086978,4.13456368419563,0.181959798994975
,0.238782517685148,0.325513335609497,,1.1223128737707,2.12799590659897,,3.6578080660209,4.15990912485658,0.184522613065327
,0.245945144469472,0.335984749171831,,1.14658880639498,2.17367296946377,,3.67949957926794,4.18346199976466,0.187085427135678
,0.253195528274418,0.346597767047083,,1.17041615546975,2.21827665422282,,3.69970028951677,4.20535495480226,0.18964824120603
,0.260530102539275,0.357346681647681,,1.19377863871552,2.26177539269932,,3.71850995897906,4.22570369410657,0.192211055276382
,0.267945198724675,0.368225597395625,,1.21666113546873,2.30414245962842,,3.73601813778882,4.24461150256277,0.194773869346734
,0.27543707695512,0.379228487194624,,1.23904848209569,2.34535448894447,,3.75231442501334,4.26218174775924,0.197336683417085
,0.283001839237962,0.390349030074264,,1.26092844355599,2.38539629307661,,3.76748872188324,4.27851815363244,0.199899497487437
,0.290635553747004,0.401580842346633,,1.2822920598161,2.42425431179233,,3.78163072505726,4.29372413300066,0.202462311557789
,0.298334174177459,0.412917325976977,,1.30313051673666,2.46192130021682,,3.79481815975731,4.30788820036711,0.205025125628141
,0.306093573884945,0.424351731492945,,1.32343641267231,2.49839471355603,,3.80711655202618,4.32108432988961,0.207587939698492
,0.313909596948695,0.435877254652956,,1.34320648307082,2.5336735441298,,3.81859110926463,4.3333861730536,0.210150753768844
,0.32177798598043,0.447486897613966,,1.36243817524959,2.5677634746656,,3.82930725714401,4.34486763318249,0.212713567839196
,0.329694455461371,0.45917360853384,,1.38112892288393,2.6006721232304,,3.83933055205507,4.35560275543221,0.215276381909548
,0.337654681977563,0.470930262537333,,1.39927761963606,2.63240983084787,,3.84871901929526,4.36565651156473,0.2178391959799
,0.345654293207965,0.482749638049441,,1.41688728937278,2.66299136911778,,3.85751827561269,4.3750793624329,0.220402010050251
,0.353688904212349,0.494624488651935,,1.43396164225385,2.69243261197789,,3.86577307682753,4.38392084392575,0.222964824120603
,0.361754106381425,0.506547517435137,,1.45050439095641,2.72075303259477,,3.87352832641383,4.39223065872671,0.225527638190955
,0.369845483921346,0.518511411912964,,1.46651925104278,2.74797332453677,,3.88082907442901,4.40005867503673,0.228090452261307
,0.377958620283899,0.530508852847494,,1.48201119671839,2.77411640884949,,3.8877169430227,4.40745073235821,0.230653266331658
,0.386089114240559,0.542532543297364,,1.4969884455764,2.79920720130748,,3.89422293703126,4.41444046991105,0.23321608040201
,0.39423256214612,0.554575181367444,,1.51145951106426,2.82327095885497,,3.90037652740592,4.42105986338872,0.235778894472362
,0.402384597374892,0.566629526028061,,1.52543292008993,2.84633490007678,,3.90620728126687,4.427340994975,0.238341708542714
,0.410540892693283,0.578688404120552,,1.53891721369305,2.86842715266724,,3.91174486033002,4.43331605146149,0.240904522613065
,0.418697127785897,0.590744654389857,,1.5519213601308,2.88957609071472,,3.91701776381752,4.43901588122623,0.243467336683417
,0.426849056182343,0.602791244525607,,1.5644562295128,2.90981109044951,,3.92204704146462,4.44446292311299,0.246030150753769
,0.43499246665786,0.614821204611271,,1.57653291009842,2.92916176515207,,3.92685146846069,4.4496771418846,0.248592964824121
,0.443123216738121,0.62682768674437,,1.58816248633016,2.94765798221694,,3.93144991170066,4.45467860707746,0.251155778894472
,0.451237217348824,0.63880393816122,,1.5993560631557,2.96532971800278,,3.9358612970842,4.45948745212891,0.253718592964824
,0.459330450870916,0.65074333379637,,1.61012490497587,2.98220691752304,,3.94010428187232,4.46412350522407,0.256281407035176
,0.467399016431331,0.662639457808708,,1.62048103760751,2.99831921414978,,3.94419317523142,4.46860177326459,0.258844221105528
,0.475439021492594,0.6744859095067,,1.63043641514305,3.01369626267028,,3.94813965860147,4.47293442485563,0.261407035175879
,0.48344669550452,0.68627650718258,,1.64000297514209,3.02836725669833,,3.95195546927548,4.4771336980564,0.263969849246231
,0.491418406839119,0.698005318920982,,1.64919267821175,3.04236067775294,,3.95565238035864,4.48121186889741,0.266532663316583
,0.499350536232439,0.709666435319873,,1.65801752278183,3.05570496403285,,3.95924215301725,4.48518119841394,0.269095477386935
,0.507239588746842,0.721254170653528,,1.66648964836945,3.06842787239394,,3.96273441796931,4.48905162640631,0.271658291457286
,0.515082238103187,0.732763142458305,,1.67462076987406,3.08055611327131,,3.96613635656008,4.49283047987564,0.274221105527638
,0.522875182244216,0.744188012094892,,1.68242248958009,3.09211626534838,,3.96945511398385,4.49652505906617,0.27678391959799
,0.530615240747877,0.755523659650821,,1.68990643263556,3.1031341370644,,3.97269785666702,4.50014268625146,0.279346733668342
,0.538299421610869,0.766765303316614,,1.69708424717703,3.11363429397974,,3.97587177182572,4.50369070525309,0.281909547738693
,0.545924752592904,0.777908196998008,,1.70396750891684,3.12364119219815,,3.97898320197056,4.50717555552284,0.284472361809045
,0.553488417109224,0.788947873558909,,1.71056704308713,3.13317825508655,,3.98203656032438,4.51060164816311,0.287035175879397
,0.560987741275561,0.799880121111865,,1.71689342014962,3.14226796086355,,3.98503611368583,4.51397325375893,0.289597989949749
,0.568420118866205,0.810700848806477,,1.7229572315854,3.15093235285574,,3.98798614117663,4.51729465539805,0.292160804020101
,0.575783129929855,0.821406297728016,,1.7287690899049,3.15919224502248,,3.99089093411336,4.5205701485361,0.294723618090452
,0.583074404620651,0.831992798408024,,1.73433953210568,3.16706813906531,,3.99375452164006,4.52380375294853,0.297286432160804
,0.590291760896139,0.842457014605042,,1.73967822261666,3.17457931954851,,3.99657966167807,4.52699817334609,0.299849246231156
,0.597433117721891,0.852795788896093,,1.74479437077692,3.18174443707951,,3.99936885262224,4.53015585873084,0.302412060301508
,0.604496465595083,0.863006090637188,,1.7496972003028,3.18858169864921,,4.0021246059546,4.53327927171037,0.304974874371859
,0.611480014020455,0.873085274621923,,1.75439595324298,3.19510794217876,,4.00484944009252,4.53637088176453,0.307537688442211
,0.618382015660945,0.883030771546016,,1.75889984520511,3.20133975896812,,4.00754581148955,4.53943309422592,0.310100502512563
,0.625200859186635,0.892840250446993,,1.76321731642118,3.20729291719186,,4.01021547794921,4.54246760467092,0.312663316582915
,0.631935098932598,0.902511669124897,,1.76735614266704,3.21298220113121,,4.01285987913621,4.54547579548967,0.315226130653266
,0.638583329272823,0.912043055295321,,1.77132409309342,3.21842217478973,,4.01548046745424,4.54845906284195,0.317788944723618
,0.645144337749578,0.92143277108759,,1.77512895224647,3.22362628274087,,4.01807869917439,4.55141880662813,0.32035175879397
,0.651616984929831,0.930679304543017,,1.77877850949532,3.22860756809093,,4.02065602344434,4.55435641935564,0.322914572864322
,0.65800023551004,0.939781322840242,,1.78228000642069,3.23337849558883,,4.02321356273009,4.55727296793265,0.325477386934673
,0.664293215802234,0.948737769234553,,1.78563987354795,3.23795064181517,,4.02575214408427,4.56016923194556,0.328040201005025
,0.670495091087973,0.957547653601896,,1.78886448939255,3.2423353851692,,4.0282725983592,4.56304599617109,0.330603015075377
,0.67660519689393,0.966210274042364,,1.79196024503652,3.24654319252062,,4.03077575852181,4.56590404738023,0.333165829145729
,0.682622937150475,0.974725043877479,,1.7949335437366,3.25058418185248,,4.03326245931748,4.5687441740033,0.33572864321608
,0.688547808915922,0.983091532832187,,1.7977904829115,3.2544679921153,,4.03573340918958,4.57156704107295,0.338291457286432
,0.694379461139649,0.991309563130459,,1.80053632034593,3.25820348727511,,4.03818908959469,4.57437309640344,0.340854271356784
,0.70011756563726,0.99937899522554,,1.80317618767077,3.2617994286349,,4.04062997399009,4.577162781727,0.343417085427136
,0.705761932035741,1.00729991656076,,1.8057152265477,3.2652638883409,,4.04305653696648,4.57993653981699,0.345979899497487
,0.711312472171106,1.01507258113076,,1.80815858863378,3.26860444098196,,4.04546925423564,4.58269481447603,0.348542713567839
,0.716769128277898,1.02269729262524,,1.81051129403749,3.27182852366088,,4.04786856329157,4.585438012965,0.351105527638191
,0.722131983885143,1.03017458248723,,1.81277762869089,3.27494288868752,,4.05025475503695,4.58816640483875,0.353668341708543
,0.727401169086814,1.03750505652477,,1.8149616531192,3.27795407530238,,4.05262810108512,4.59088024297131,0.356231155778894
,0.732576905582063,1.04468946574974,,1.81706743603943,3.28086819119845,,4.05498887417021,4.59357978128761,0.358793969849246
,0.737659488490402,1.05172867655116,,1.81909905400056,3.28369100309749,,4.05733734761512,4.5962652742385,0.361356783919598
,0.742649265820157,1.05862363811263,,1.82106054213138,3.28642803636884,,4.05967378557876,4.59893696769426,0.36391959798995
,0.747546698330359,1.0653754724752,,1.82295539479011,3.28908429056006,,4.06199837434269,4.60159503593501,0.366482412060302
,0.752352262830219,1.07198532651332,,1.82478678460203,3.29166470073194,,4.06431127380268,4.60423963004031,0.369045226130653
,0.757066505583972,1.0784544525893,,1.82655788708214,3.29417388310785,,4.06661264535383,4.60687090253906,0.371608040201005
,0.761690070538719,1.08478424768464,,1.82827188379146,3.29661599990586,,4.06890265069411,4.609489006223,0.374170854271357
,0.766223611990539,1.09097612417284,,1.8299319500507,3.29899517507403,,4.07118145016195,4.6120940925751,0.376733668341709
,0.77066785040451,1.09703159079504,,1.83154091470056,3.30131522688757,,4.07344916897847,4.61468628117716,0.37929648241206
,0.775023565860472,1.10295224142474,,1.83310124557668,3.30357969709723,,4.07570590747856,4.61726567069715,0.381859296482412
,0.779291572904115,1.10873971822039,,1.83461540173295,3.30579196999672,,4.07795176695009,4.6198323609708,0.384422110552764
,0.783472738519813,1.11439573560495,,1.83608584684881,3.3079551825332,,4.08018684883355,4.62238645196345,0.386984924623116
,0.787567956764676,1.11992204518145,,1.83751504441495,3.31007234806719,,4.08241125462794,4.62492804333166,0.389547738693467
,0.791578184180836,1.12532047980046,,1.83890522407356,3.31214617036837,,4.08462507261026,4.62745722034528,0.392110552763819
,0.795504388476402,1.13059288715789,,1.84025829633445,3.3141793054447,,4.08682837229825,4.62997405552667,0.394673366834171
,0.799347568818561,1.13574115536923,,1.84157615464508,3.31617425593662,,4.08902122323921,4.63247862176859,0.397236180904523
,0.803108778129703,1.14076723638902,,1.84286069596808,3.31813323835244,,4.09120369505561,4.63497099202697,0.399798994974874
,0.806789075944244,1.14567309001768,,1.84411381538183,3.32005844018383,,4.09337585744428,4.63745123912156,0.402361809045226
,0.810389545689576,1.15046070376649,,1.84533723683868,3.32195192309622,,4.09553777561827,4.63991942852609,0.404924623115578
,0.81391130768567,1.15513210324338,,1.84653248341685,3.32381553098591,,4.09768950338522,4.64237562043024,0.40748743718593
,0.817355494558116,1.15968932572627,,1.84770096979181,3.32565103460863,,4.09983109510915,4.64481987423458,0.410050251256281
,0.820723250250516,1.16413442013396,,1.84884411218786,3.32746014192481,,4.10196260522741,4.64725224935481,0.412613065326633
,0.824015747502029,1.16846945731524,,1.84996332940912,3.32924435576849,,4.10408408696288,4.6496728042012,0.415175879396985
,0.827234164735138,1.17269651203394,,1.8510600163855,3.3310051406513,,4.10619558835831,4.65208159296228,0.417738693467337
,0.83037969122862,1.17681766592202,,1.85213534062933,3.33274387993427,,4.10829715642402,4.6544786690185,0.420301507537688
,0.833453531433706,1.18083500464242,,1.85319036189467,3.3344618131022,,4.11038883820339,4.6568640857768,0.42286432160804
,0.83645689329875,1.18475061502901,,1.85422614186279,3.33616015115989,,4.11247067996368,4.65923789602069,0.425427135678392
,0.839390993715785,1.18856657951477,,1.8552437441226,3.33783998620787,,4.11454272514262,4.66160015027643,0.427989949748744
,0.842257053012461,1.19228497768164,,1.85624422770683,3.33950236086105,,4.11660501710063,4.6639508990184,0.430552763819096
,0.845056294842223,1.19590788224447,,1.85722851127841,3.34114824770229,,4.11865759847911,4.66629019215427,0.433115577889447
,0.847789944026652,1.19943735122587,,1.85819738640542,3.34277853042539,,4.12070051053507,4.66861807851313,0.435678391959799
,0.850459226512271,1.20287544103023,,1.85915164258226,3.3443940750118,,4.12273379440394,4.67093460682989,0.438241206030151
,0.853065365571773,1.2062241846481,,1.86009207070204,3.3459956523687,,4.12475749115941,4.67323982579076,0.440804020100503
,0.855609582255095,1.20948560275806,,1.86101946238167,3.34758399325475,,4.12677164084289,4.67553378327981,0.443366834170854
,0.858093096020347,1.21266170635332,,1.86193453584479,3.3491597957349,,4.12877628281898,4.67781652666083,0.445929648241206
,0.860517116903257,1.2157544729377,,1.86283788322984,3.35072367829757,,4.1307714564585,4.68008810330295,0.448492462311558
,0.862882853588265,1.2187658743999,,1.8637300871439,3.35227624568063,,4.13275720106624,4.682348560524,0.45105527638191
,0.865191505433878,1.22169785423335,,1.86461173121114,3.35381804842671,,4.13473355529841,4.68459794514035,0.453618090452261
,0.867444261870535,1.22455232841434,,1.8654834000674,3.35534959290314,,4.13670055760707,4.68683630381052,0.456180904522613
,0.869642309376502,1.22733120413048,,1.86634564746438,3.35687137055849,,4.13865824641092,4.68906368316725,0.458743718592965
,0.871786817356809,1.23003634548676,,1.86719891942677,3.35838381625945,,4.14060665976415,4.69128012955573,0.461306532663317
,0.873878950379936,1.23266960441422,,1.86804364272402,3.35988735005001,,4.14254583558445,4.69348568921198,0.463869346733668
,0.875919859552575,1.2352328009034,,1.86888024488366,3.36138235712324,,4.14447581179057,4.69568040837271,0.46643216080402
,0.877910682082668,1.23772772316105,,1.86970915416302,3.36286919197643,,4.14639662616441,4.69786433316506,0.468994974874372
,0.879852549662858,1.24015614645694,,1.8705307884375,3.36434819623068,,4.14830831621735,4.70003750948973,0.471557788944724
,0.881746569953385,1.2425197940836,,1.87134548791581,3.36581967030588,,4.15021091943676,4.70219998322438,0.474120603015075
,0.88359384558386,1.2448203783057,,1.87215356288834,3.36728390612874,,4.15210447330737,4.70435180024425,0.476683417085427
,0.885395466363297,1.24705958408614,,1.87295532434192,3.36874117582003,,4.15398901518517,4.70649300631062,0.479246231155779
,0.887152496751628,1.24923904452058,,1.87375108378576,3.37019171960772,,4.15586458230454,4.70862364707143,0.481809045226131
,0.888865998354439,1.25136038664296,,1.87454115034516,3.37163577394611,,4.15773121190086,4.71074376817433,0.484371859296482
,0.890537012484295,1.25342519680604,,1.875325785082,3.37307355294382,,4.15958894113572,4.71285341519401,0.486934673366834
,0.892166563214962,1.25543502739867,,1.87610521283313,3.37450525385761,,4.16143780707027,4.71495263359913,0.489497487437186
,0.89375566338527,1.25739140884618,,1.87687965830284,3.37593106372381,,4.16327784675924,4.71704146885098,0.492060301507538
,0.895305303676535,1.25929582907939,,1.87764934656639,3.37735115149225,,4.16510909724325,4.71911996639613,0.494623115577889
,0.896816468153926,1.26114976313849,,1.87841450267282,3.37876568044852,,4.16693159545446,4.7211881715586,0.497185929648241
,0.898290111093255,1.26295463044992,,1.87917532625535,3.38017479389807,,4.16874537827642,4.72324612960254,0.499748743718593
,0.899727177962689,1.26471183400945,,1.87993198060412,3.38157862952065,,4.17055048259268,4.72529388579182,0.502311557788945
,0.90112860604391,1.26642276140399,,1.88068462706491,3.3829773194519,,4.17234694525256,4.72733148534826,0.504874371859297
,0.902495298009715,1.26808873735674,,1.88143342724487,3.38437097721005,,4.17413480301244,4.72935897337625,0.507437185929648
,0.903828149004495,1.26971107303292,,1.88217854301113,3.38575971277094,,4.17591409261569,4.73137639496255,0.51


==> convertedOptDiams.csv <==
,0.00671862402579952,0.00660982219578294,,0.00730513551026371,0.00751783556362301,,0.00778551292509518,0.00778551292509518,0
,0.00709782754822284,0.00700218619036968,,0.00799878941726706,0.00828315037309064,,0.00896433893905972,0.00898150383204671,0.00256281407035176
,0.0074970454463639,0.00741644426352878,,0.008754869950049,0.00912287084040276,,0.0103134104763735,0.0103529239884757,0.00512562814070352
,0.00791725177023561,0.00785373264156693,,0.00957888141596506,0.0100438690127595,,0.0118588090610854,0.0119271696659372,0.00768844221105528
,0.00835943893679278,0.00831521081106065,,0.0104763306275019,0.0110532683211369,,0.0136266297998476,0.0137316512661566,0.010251256281407
,0.00882467803015366,0.00880213974961026,,0.0114529451600096,0.0121594176739013,,0.0156429193262755,0.0157937175818513,0.0128140703517588
,0.00931406189596578,0.00931580885988186,,0.012515630525057,0.0133710374805825,,0.0179387365361095,0.0181460459101641,0.0153768844221106
,0.00982870710213407,0.009857538420885,,0.0136716738555954,0.0146972438548374,,0.0205567778885506,0.0208339472222741,0.0179396984924623
,0.0103697995955776,0.0104287399424303,,0.0149283665244154,0.0161483834332479,,0.0235411330295543,0.0239042609606569,0.0205025125628141
,0.0109385498192499,0.0110308576188962,,0.0162934736396783,0.0177352822221833,,0.026935926266263,0.02740386313724,0.0230653266331658
,0.0115362194456091,0.0116654035196437,,0.017775761269289,0.019469746997747,,0.0307886054769859,0.0313832481358699,0.0256281407035176
,0.0121640827626228,0.0123339125431855,,0.019384168971378,0.0213641914281519,,0.0351581818120506,0.0359055509212722,0.0281909547738693
,0.0128233187187864,0.0130378309968561,,0.0211275803742521,0.0234312436312903,,0.0401042041084343,0.0410347241932353,0.0307537688442211
,0.0135150768224039,0.0137785875490916,,0.0230152103373779,0.0256841324371451,,0.04569427749498,0.0468441692696279,0.0333165829145729
,0.0142405082414699,0.0145576157051838,,0.0250563344556757,0.0281362683922839,,0.0519969635031648,0.0534083909796553,0.0358793969849246
,0.0150007455763208,0.0153763461176357,,0.0272603454892102,0.0308019118751489,,0.0590820843011943,0.0608032325385717,0.0384422110552764
,0.0157969017498952,0.0162361974583779,,0.0296369783907409,0.0336957285796182,,0.067030252188664,0.0691175465875644,0.0410050251256281
,0.0166300805281594,0.0171385831219527,,0.0321958887104429,0.036832593092838,,0.0759282746456379,0.0784483382445957,0.0435678391959799
,0.0175013361046949,0.0180848782870514,,0.034946745279413,0.0402279482005911,,0.0858632959138853,0.0888930209427286,0.0461306532663317
,0.0184116993989096,0.019076438092113,,0.0378991979590249,0.0438973919500502,,0.0969261524188987,0.100553805432541,0.0486934673366834
,0.0193621382168339,0.0201145602208087,,0.0410626017479564,0.0478567545530623,,0.109217040743882,0.113545681425521,0.0512562814070352
,0.0203535783272658,0.0212005038413745,,0.0444461615289881,0.0521220182583942,,0.122838361097362,0.127986859851308,0.0538190954773869
,0.0213870545257475,0.0223356605863268,,0.0480598737171513,0.0567108346562551,,0.137907190922393,0.144012218931358,0.0563819095477387
,0.0224637905009547,0.0235216442757909,,0.0519152680238794,0.0616435422067955,,0.154559465863527,0.161782217027218,0.0589447236180905
,0.0235850188876939,0.0247600853134519,,0.056024184133819,0.0669411032859688,,0.172937008449095,0.181464569420229,0.0615075376884422
,0.0247519732035376,0.0260526315894943,,0.0603984832701352,0.0726258886114038,,0.193203002639919,0.203242387311925,0.064070351758794
,0.0259658839582447,0.0274009470447473,,0.065050331452295,0.0787219875155792,,0.215527999718688,0.227320917160412,0.0666331658291457
,0.0272279817718724,0.0288067011412901,,0.0699926960486657,0.0852539975143526,,0.240083038409756,0.253907547101121,0.0691959798994975
,0.0285394868476691,0.0302715788210317,,0.0752387021338253,0.0922489385009651,,0.267047560217652,0.283213111662587,0.0717587939698493
,0.0299016143224336,0.0317972705697604,,0.0808015094271348,0.0997348362956103,,0.2966115578463,0.315465287583452,0.074321608040201
,0.0313155728033027,0.033385473223852,,0.0866947462476845,0.107740938071877,,0.328954341232963,0.350884145737345,0.0768844221105528
,0.0327825496798955,0.0350378899072526,,0.0929325408105594,0.116298875049256,,0.364255575424305,0.389688426371474,0.0794472361809045
,0.0343037290238606,0.0367562262101077,,0.0995290861722535,0.125440770110013,,0.402696192524041,0.432098860673658,0.0820100502512563
,0.0358802722572913,0.0385421894368946,,0.106498881277366,0.135200569337008,,0.444436563981618,0.478316772525593,0.084572864321608
,0.0375133217018098,0.0403974862726099,,0.113856472605059,0.145613343668657,,0.489604164350855,0.528507082247622,0.0871356783919598
,0.0392040061074641,0.0423238229637232,,0.12161642920582,0.156714874775246,,0.538325292893016,0.582833366899288,0.0896984924623116
,0.040953418167997,0.04432289786006,,0.129793476804427,0.16854186269657,,0.590705813802731,0.641437063542662,0.0922613065326633
,0.0427626423993123,0.046396408818559,,0.138401886467948,0.181131271664248,,0.646774197491279,0.704370291219776,0.0948241206030151
,0.0446327170709487,0.0485460378954108,,0.147455123121774,0.194519958305062,,0.706543845461724,0.77166733306537,0.0973869346733668
,0.0465646548222035,0.0507734580095383,,0.156966668332604,0.208744306686884,,0.770007519154098,0.843338013428978,0.0999497487437186
,0.0485594495488741,0.0530803330689725,,0.166949654170582,0.22384067147225,,0.837082272771865,0.919299983120279,0.10251256281407
,0.050618233081262,0.0554685411891667,,0.177417499865303,0.239847008292995,,0.907674681910297,0.999460690160603,0.105075376884422
,0.0527422402972486,0.0579400955829956,,0.188384283751211,0.256802336959439,,0.981659640342274,1.0836872607112,0.107638190954774
,0.0549327119483405,0.0604970389230803,,0.199863988304899,0.274745374743971,,1.05890196460791,1.17181859157664,0.110201005025126
,0.0571908999535564,0.0631414765001484,,0.211868750298671,0.293713493052969,,1.13917204282859,1.26360137415308,0.112763819095477
,0.059518060660146,0.0658755346599745,,0.224410104454811,0.313743469836237,,1.22219948558095,1.3587518508364,0.115326633165829
,0.0619154603374855,0.0687013972040013,,0.237499600805208,0.334869885586344,,1.30771318166569,1.45698185939606,0.117889447236181
,0.0643843698661677,0.0716212706481589,,0.251147129740964,0.357126478065492,,1.39544127021266,1.55793160078626,0.120452261306533
,0.0669260685981884,0.0746374177375481,,0.265359805869717,0.380543688544412,,1.48507085008404,1.66118346916088,0.123015075376884
,0.0695418410884586,0.0777521393319261,,0.280144524855307,0.405149204123814,,1.57621411604066,1.76631792636921,0.125577889447236
,0.0722329746723167,0.0809677476754532,,0.295507711666059,0.430970225714079,,1.66849821497717,1.87290300406882,0.128140703517588
,0.0750007616330632,0.0842866157989366,,0.311452167764274,0.458028097463409,,1.76153738008062,1.98046558190402,0.13070351758794
,0.0778464943481959,0.0877111432228068,,0.327979094024335,0.486340526173364,,1.85493938992642,2.08853254244325,0.133266331658291
,0.080771466877798,0.0912437390746252,,0.345089515515066,0.515924088059941,,1.94831090150723,2.19662736554664,0.135829145728643
,0.0837769686935361,0.0948868522432472,,0.362781145114966,0.546788526903219,,2.04126689864086,2.30428237970855,0.138391959798995
,0.0868642808249235,0.0986429465264091,,0.38104790635304,0.578940242291541,,2.13343987363513,2.41105551459687,0.140954773869347
,0.0900346848517027,0.102514491942822,,0.399883519466392,0.612379948870439,,2.22446120620617,2.51650462811057,0.143517587939699
,0.0932894430228203,0.1065039705137,,0.419281483973473,0.647104353926154,,2.3139973645209,2.62021005744749,0.14608040201005
,0.0966297983281384,0.110613859586454,,0.439230839815656,0.683103744679009,,2.40175919197633,2.721818756399,0.148643216080402
,0.100056990487995,0.114846637509273,,0.459716450062401,0.720364135374288,,2.48745823444942,2.82098688098435,0.151206030150754
,0.103572221494151,0.119204761431268,,0.480722999161224,0.758864569326337,,2.5708187574665,2.91738187998083,0.153768844221106
,0.107176672583245,0.123690671680712,,0.50223485384573,0.798579316271946,,2.65164460609071,3.01076343261896,0.156331658291457
,0.110871493568463,0.128306780040909,,0.524231954225173,0.839476818442992,,2.72976782643385,3.10092939757465,0.158894472361809
,0.114657790622629,0.133055453685252,,0.546691970963839,0.881518665739048,,2.80501965856848,3.18767667809373,0.161457286432161
,0.118536647422492,0.137939036490442,,0.569592047165102,0.924662976375039,,2.87725269405074,3.27082884971058,0.164020100502513
,0.122509067468927,0.142959777777469,,0.592905159238458,0.968858521152926,,2.94641520281004,3.35032749883957,0.166582914572864
,0.126576036889432,0.148119906536226,,0.616603173615414,1.01405206748255,,3.01247702925935,3.42614068881179,0.169145728643216
,0.130738478982936,0.153421574026242,,0.640657894433465,1.06018416638117,,3.07540783556789,3.4982362704899,0.171708542713568
,0.134997224399268,0.158866811054023,,0.665039108654279,1.10718813782205,,3.13517711044125,3.56658189346164,0.17427135678392
,0.139353088384437,0.164457628930779,,0.689713234198539,1.15499604361999,,3.19178152909843,3.63117898721764,0.176834170854271
,0.143806776982215,0.170195892357447,,0.71464638554273,1.20353313320257,,3.24529339015149,3.69212106649938,0.179396984924623
,0.14835892539371,0.176083368797131,,0.739804597147451,1.25272115995679,,3.29578968211203,3.74950632830212,0.181959798994975
,0.15301011605327,0.182121753156883,,0.765152437410709,1.30247938689593,,3.3433475136373,3.80343312978606,0.184522613065327
,0.157760794278683,0.188312546466969,,0.790653151088819,1.35272244913236,,3.3880442107296,3.8540001124803,0.187085427135678
,0.16261137287532,0.194657204030803,,0.816270004225204,1.40336396459833,,3.42996549456495,3.90131614235348,0.18964824120603
,0.167562127931275,0.201156983442312,,0.841965793281752,1.45431472683566,,3.46923309225008,3.94553239243139,0.192211055276382
,0.172613244326735,0.207813008646541,,0.86770321315811,1.5054843987486,,3.5059662620686,3.98679545750689,0.194773869346734
,0.17776484212239,0.214626308591648,,0.89344473791896,1.55678191205415,,3.54028356284139,4.02525104539143,0.197336683417085
,0.183016866723216,0.221597650191593,,0.919153831660674,1.60811603626471,,3.57230393328451,4.06104534087095,0.199899497487437
,0.188369225409949,0.22872774336488,,0.944794340795597,1.65939557519609,,3.60214797186519,4.09432647352231,0.202462311557789
,0.193821670712451,0.236017061514761,,0.970330030165351,1.71053058392802,,3.62994323968837,4.1252492901823,0.205025125628141
,0.199373824834127,0.243465875844597,,0.995725155722126,1.76143302530243,,3.65580721542752,4.15395486663904,0.207587939698492
,0.20502526693306,0.25107439149062,,1.0209467320838,1.81201538475287,,3.67985556553143,4.18058204087902,0.210150753768844
,0.210775362870536,0.258842476202304,,1.04596235941709,1.86219473834881,,3.70220433698331,4.20527011758058,0.212713567839196
,0.21662340532896,0.266769880517085,,1.07073957254848,1.91189006829802,,3.72297000848872,4.22815891133188,0.215276381909548
,0.222568584702769,0.274856190730705,,1.0952473541648,1.96102306993012,,3.74226503828322,4.2493822974409,0.2178391959799
,0.228609901020503,0.283100682052653,,1.11945848390448,2.00952135071664,,3.76018574338569,4.26905348511358,0.220402010050251
,0.234746299972643,0.291502540467614,,1.14334627590667,2.05731426366828,,3.77682554148752,4.28728220647425,0.222964824120603
,0.240976534035187,0.30006062915304,,1.16688405851549,2.10433805476308,,3.79227815829691,4.30417856326651,0.225527638190955
,0.247299281858431,0.308773687250326,,1.19004797743072,2.1505316519839,,3.80663762657568,4.31985302559989,0.228090452261307
,0.253713069715927,0.317640193952723,,1.2128178822592,2.19583988361967,,3.81999370830886,4.33441051338856,0.230653266331658
,0.26021625535922,0.326658335892378,,1.2351738283053,2.24021440871207,,3.83241841486091,4.34793394775698,0.23321608040201
,0.266807170496754,0.33582625560982,,1.25709631131071,2.2836078101487,,3.84397959072753,4.36050136451522,0.235778894472362
,0.273483940584284,0.345141731658358,,1.27856989045372,2.32598128005955,,3.8547453023056,4.37219106029119,0.238341708542714
,0.280244552808435,0.354602293373445,,1.29958092616576,2.3673018449174,,3.86478383636993,4.3830815904513,0.240904522613065
,0.287086958595269,0.364205406229594,,1.3201159763487,2.40753792918227,,3.8741614918841,4.39324894367487,0.243467336683417
,0.294008907747574,0.373948166745161,,1.34016495753565,2.44666653071964,,3.88292986768277,4.40275131703869,0.246030150753769
,0.301008069126292,0.383827520803482,,1.35972008750515,2.4846679843395,,3.89113500299922,4.41164077918663,0.248592964824121
,0.308081977194807,0.393840160944169,,1.37877360530468,2.52152820632603,,3.89882310345838,4.41996961695892,0.251155778894472
,0.315228068590084,0.403982593785429,,1.39731925739858,2.55723710295791,,3.90604052171229,4.42779028681695,0.253718592964824
,0.322443667756442,0.414251109049331,,1.41535459792016,2.59178908907205,,3.9128330821976,4.43515413372143,0.256281407035176
,0.329725947133035,0.42464169547829,,1.43287774932284,2.62518454754112,,3.91923704102477,4.44210041695287,0.258844221105528
,0.337072059966559,0.435150305300553,,1.44988700204388,2.65742451218611,,3.92528227679747,4.44866252606773,0.261407035175879
,0.344479017476478,0.445772604617949,,1.46638323966566,2.68851543756847,,3.93099873262018,4.45487399559138,0.263969849246231
,0.35194369841596,0.456503983303506,,1.48236909516576,2.71846854258813,,3.93641644490841,4.46076846640786,0.266532663316583
,0.359462965208668,0.46733979801263,,1.49784731033382,2.74729551774585,,3.94156543565518,4.46637891096411,0.269095477386935
,0.36703356938723,0.478275171010888,,1.51282194125051,2.77501192425792,,3.94647069657036,4.47173152050656,0.271658291457286
,0.374652144371601,0.489304962010865,,1.52729915244129,2.8016371314019,,3.95115113080522,4.47684738608031,0.274221105527638
,0.382315303184808,0.500423986295213,,1.5412854993173,2.82719106898106,,3.95562548848002,4.48174678240027,0.27678391959799
,0.390019580126226,0.511626880551343,,1.55478755965401,2.85169607887602,,3.95991257680072,4.48645004701687,0.279346733668342
,0.397761414138492,0.522908051249164,,1.56781301417129,2.87517721747077,,3.96403125897435,4.49097757906054,0.281909547738693
,0.405537231426746,0.534261875172401,,1.58037121438981,2.89765981827502,,3.9679983074552,4.49534740158321,0.284472361809045
,0.413343391209971,0.545682559287587,,1.59247162566543,2.91917098330305,,3.97182557335489,4.49957205129167,0.287035175879397
,0.421176203316881,0.557164175932602,,1.60412373492005,2.93973900304684,,3.97552448321252,4.5036636288822,0.289597989949749
,0.429031955170056,0.568700734995423,,1.61533772056404,2.95939264700514,,3.97910649749239,4.5076342715817,0.292160804020101
,0.436906891679128,0.580286109909069,,1.62612454062077,2.97816158267006,,3.98258311024427,4.51149615276715,0.294723618090452
,0.444797244965476,0.591914134477166,,1.63649514087285,2.99607570228089,,3.98596514495214,4.51526069796506,0.297286432160804
,0.452699225042999,0.603578542390119,,1.64646086988852,3.01316525499377,,3.98926010691712,4.51893569379898,0.299849246231156
,0.460609035394086,0.615273023039006,,1.65603328502797,3.02946053819193,,3.99247478743409,4.52252817954181,0.302412060301508
,0.468522873453914,0.626991231665706,,1.66522396697657,3.04499189910339,,3.99561601226665,4.52604523243744,0.304974874371859
,0.476436948028835,0.638726775157191,,1.67404460546441,3.05978932813433,,3.99869062664671,4.52949395021757,0.307537688442211
,0.484347470762889,0.650473251688104,,1.68250703410439,3.07388271804081,,4.00170531412042,4.53288125310459,0.310100502512563
,0.492250670883806,0.662224248922593,,1.69062298085655,3.08730155660664,,4.00466489763921,4.53621205729362,0.312663316582915
,0.500142813682668,0.673973369450209,,1.69840419273992,3.10007463648144,,4.00757332965728,4.53949036946309,0.315226130653266
,0.50802017197476,0.68571421702432,,1.70586240146916,3.11223059421106,,4.01043459493193,4.5427202333976,0.317788944723618
,0.515879080824021,0.697440451375112,,1.71300911563623,3.12379702174853,,4.01325268925883,4.54590570423065,0.32035175879397
,0.523715902936936,0.709145761218307,,1.71985577530813,3.13480108021954,,4.01603159004904,4.54905081683084,0.322914572864322
,0.531527043912371,0.720823883377373,,1.72641373885593,3.14526928274444,,4.01877438984636,4.55215867056261,0.325477386934673
,0.539308991408932,0.732468659466518,,1.73269389923154,3.15522700984461,,4.02148336658029,4.55523152367214,0.328040201005025
,0.547058252353265,0.744073955343733,,1.73870708725062,3.16469938467562,,4.0241608058118,4.55827164643442,0.330603015075377
,0.55477143976673,0.755633785692301,,1.74446414487816,3.1737102111127,,4.02680899923077,4.56128131527498,0.333165829145729
,0.562445213454486,0.767142233197305,,1.74997551385301,3.18228275322854,,4.02943024374077,4.56426281180207,0.33572864321608
,0.570076300430938,0.778593480037935,,1.75525110542534,3.19043951532147,,4.03202648900939,4.56721805749595,0.338291457286432
,0.577661555573856,0.789981906693721,,1.76030081409512,3.19820167272123,,4.03459905203113,4.57014833068237,0.340854271356784
,0.585197851417216,0.801301920466511,,1.7651344911122,3.20559022754876,,4.03714922467275,4.57305488857812,0.343417085427136
,0.59268219100712,0.812548137362653,,1.76976139509492,3.21262492755095,,4.03967830213494,4.57593899166239,0.345979899497487
,0.600111686161828,0.823715352036752,,1.77419050382332,3.21932456196931,,4.04218758291607,4.57880190363995,0.348542713567839
,0.607483479975029,0.834798410289556,,1.77843077558888,3.22570765648835,,4.04467825896707,4.58164477996432,0.351105527638191
,0.614794882357435,0.845792437558737,,1.78249060017643,3.23179136041453,,4.04715110890059,4.58446836326456,0.353668341708543
,0.622043262658329,0.856692660485143,,1.78637803095771,3.23759237742765,,4.04960685441689,4.58727334345283,0.356231155778894
,0.629226114206381,0.867494518591034,,1.79010113408272,3.24312649441499,,4.05204622042924,4.59006041364211,0.358793969849246
,0.636341035998287,0.878193634605131,,1.79366774605604,3.24840875664562,,4.05446993360819,4.59283026861955,0.361356783919598
,0.643385705267356,0.888785767524894,,1.79708499082887,3.25345367828946,,4.05687869477349,4.59558357742217,0.36391959798995
,0.650357988449726,0.899267010933466,,1.8003598720325,3.25827457319245,,4.0592729823539,4.59832079148915,0.366482412060302
,0.657255777587819,0.909633503658988,,1.80349939339745,3.26288460849542,,4.06165319758308,4.60104228980431,0.369045226130653
,0.664077087506477,0.919881603083867,,1.8065101324151,3.26729621083169,,4.06401974587634,4.60374845564852,0.371608040201005
,0.670820128231495,0.930008018117059,,1.80939821141471,3.27152071856278,,4.0663730335662,4.60643967315272,0.374170854271357
,0.677483130156166,0.940009494534996,,1.81216974696931,3.27556937694451,,4.0687134631353,4.60911632249239,0.376733668341709
,0.684064465564423,0.949883035239972,,1.81483058018007,3.27945268535775,,4.07104133546803,4.61177868545904,0.37929648241206
,0.690562644582141,0.959625894305024,,1.81738606271291,3.28318045669501,,4.07335687822275,4.61442697815917,0.381859296482412
,0.696976262651396,0.969235482022223,,1.81984150835817,3.28676210669636,,4.07566032161756,4.61706142010932,0.384422110552764
,0.703304051891752,0.978709459490302,,1.82220216171994,3.29020642236839,,4.0779518963392,4.61968223125181,0.386984924623116
,0.709544815879861,0.988045619147024,,1.82447274496615,3.29352187498151,,4.08023183327012,4.62228963059396,0.389547738693467
,0.715697549240843,0.997242106189899,,1.82665777182545,3.29671612867706,,4.08250032452979,4.62488379205797,0.392110552763819
,0.721761278973811,1.00629712561063,,1.82876176046036,3.29979672313602,,4.08475750649608,4.62746484896153,0.394673366834171
,0.727735131205929,1.01520906572379,,1.83078897720253,3.30277079565748,,4.08700351539323,4.63003293564687,0.397236180904523
,0.733618431123965,1.02397668392908,,1.83274330541191,3.3056447190452,,4.08923848767984,4.63258818666713,0.399798994974874
,0.739410528554881,1.0325987833746,,1.83462860512413,3.30842478753355,,4.09146256004626,4.63513073614932,0.402361809045226
,0.745110865698618,1.04107433864984,,1.83644860328742,3.31111695689374,,4.0936758558092,4.63766069477532,0.404924623115578
,0.750719053797375,1.04940263817833,,1.838206684778,3.31372658891617,,4.09587846402763,4.64017815618282,0.40748743718593
,0.75623476637587,1.05758308597734,,1.83990604278257,3.31625884365667,,4.09807047527937,4.64268321135477,0.410050251256281
,0.761657729191155,1.06561518305388,,1.84154987510187,3.31871870911505,,4.1002519803672,4.64517595132753,0.412613065326633
,0.766987843765679,1.0734987562011,,1.84314130918613,3.32111060309991,,4.1024230664266,4.64765646389014,0.415175879396985
,0.772225048678537,1.08123370074143,,1.84468306783836,3.32343883589171,,4.10458380481841,4.65012482307917,0.417738693467337
,0.777369356665399,1.08882004920587,,1.8461777448342,3.32570749053259,,4.10673426369922,4.65258110024444,0.420301507537688
,0.782420915087937,1.09625808253131,,1.84762793878699,3.32792024372518,,4.10887451132856,4.65502536682422,0.42286432160804
,0.787379901032569,1.10354813635586,,1.8490361736662,3.33008069136177,,4.11100461358507,4.65745769221261,0.425427135678392
,0.792246608698072,1.11069076135805,,1.85040466603761,3.33219209026972,,4.11312462763753,4.65987813837701,0.427989949748744
,0.797021383720989,1.11768660235433,,1.85173560602932,3.33425755551693,,4.11523461040137,4.66228676710111,0.430552763819096
,0.801704644395193,1.12453643679752,,1.85303108928372,3.33628000087067,,4.11733461656313,4.66468363829534,0.433115577889447
,0.806296902793481,1.13124121237737,,1.85429298409093,3.33826208295451,,4.11942469650163,4.66706880829768,0.435678391959799
,0.8107986916347,1.13780191427106,,1.85552313763726,3.34020640728118,,4.12150490021752,4.66944233313475,0.438241206030151
,0.81521064608854,1.1442197122029,,1.85672339076621,3.34211530248471,,4.12357527752019,4.6718042686724,0.440804020100503
,0.819533446697601,1.15049585696913,,1.85789539778528,3.3439909796347,,4.1256358750004,4.67415466812429,0.443366834170854
,0.823767811322285,1.15663166606559,,1.85904064683043,3.34583555412143,,4.12768673713491,4.67649358299686,0.445929648241206
,0.827914546290128,1.16262861334094,,1.86016062319256,3.34765090683872,,4.12972790842022,4.67882106481662,0.448492462311558
,0.831974475083086,1.16848820278364,,1.8612567977313,3.34943887809151,,4.13175943314702,4.68113716494296,0.45105527638191
,0.835948482323438,1.17421204505235,,1.862330470334,3.35120114757142,,4.13378135358395,4.68344193310655,0.453618090452261
,0.839837502647494,1.17980183693613,,1.86338287039307,3.35293926342308,,4.13579371137045,4.68573541854,0.456180904522613
,0.843642488879728,1.18525930653025,,1.8644152179403,3.35465472938941,,4.13779654804005,4.68801767039206,0.458743718592965
,0.847364456380239,1.19058628762727,,1.86542859652763,3.35634887979515,,4.13978990401103,4.69028873692791,0.461306532663317
,0.851004437997469,1.19578464319197,,1.86642403101827,3.35802300444882,,4.14177381929273,4.69254866609036,0.463869346733668
,0.854563504637211,1.20085629891829,,1.86740254787931,3.35967828822073,,4.14374833389814,4.69479750582481,0.46643216080402
,0.858042759912824,1.20580323328602,,1.86836511827089,3.3613158232078,,4.1457134874236,4.69703530374773,0.468994974874372
,0.861443322144705,1.21062744857483,,1.8693125783209,3.36293666260284,,4.14766931868136,4.69926210685555,0.471557788944724
,0.864766349897809,1.21533100902242,,1.87024574632362,3.36454173431269,,4.14961586642548,4.70147796209812,0.474120603015075
,0.868013010907697,1.21991599282916,,1.87116544013696,3.36613194038264,,4.15155316940281,4.70368291641936,0.476683417085427
,0.871184491997944,1.22438450671256,,1.87207240564832,3.36770812244505,,4.15348126600209,4.70587701647777,0.479246231155779
,0.874282006367761,1.22873869366123,,1.87296731342799,3.3692710243457,,4.1554001942981,4.7080603086777,0.481809045226131
,0.877306771315858,1.23298070241113,,1.87385083376781,3.37082137835703,,4.1573099923729,4.71023283942858,0.484371859296482
,0.880260020709863,1.23711270247022,,1.87472358906306,3.37235984797089,,4.15921069812604,4.7123946549895,0.486934673366834
,0.883142999324161,1.24113687525663,,1.87558613357822,3.37388704463656,,4.16110234923778,4.71454580143143,0.489497487437186
,0.885956958100515,1.24505540814047,,1.87643901772824,3.37540354815967,,4.16298498337665,4.71668632481457,0.492060301507538
,0.888703155900312,1.24887049306185,,1.87728278269533,3.37690988219617,,4.16485863817818,4.71881627117135,0.494623115577889
,0.891382854940879,1.25258432481934,,1.87811789637577,3.37840655282523,,4.16672335106256,4.72093568634117,0.497185929648241
,0.893997320251605,1.25619909068665,,1.87894479547129,3.37989400372394,,4.16857915937388,4.72304461608762,0.499748743718593
,0.896547817599011,1.25971697532931,,1.87976391734575,3.38137266097348,,4.17042610045727,4.72514310617478,0.502311557788945
,0.899035614096011,1.26314016210291,,1.88057567735642,3.38284293333007,,4.1722642115992,4.72723120231006,0.504874371859297
,0.901461971296922,1.26647081037389,,1.88138043475103,3.3843051710037,,4.17409352994575,4.72930895005701,0.507437185929648
,0.903828148938876,1.26971107303363,,1.88217854301113,3.38575971301594,,4.17591409263004,4.73137639496254,0.51


==> fiberDiameter.csv <==
,0.00122,0.00123,,0.00117,0.00115333,,0.00113333,0.00113333,0
,0.0007733,0.00073,,0.0004466667,0.00044333,,0.000243333,0.000236667,0.052
,0.0004967,0.0004733,,0.00025,0.00022,,0.00011,0.00009333,0.1
,0.0003467,0.0003167,,0.00014333,0.000126667,,0.0000766667,0.000063333,0.15
,0.0002433,0.0002167,,0.0001,0.0000833333,,0.000066667,0.00006,0.2
,0.00014,0.0001233,,0.00007,0.00005,,0.00005,0.0000433333,0.3
,0.00011,0.0000933,,0.000066667,0.00005,,0.0000467,0.000046667,0.4
,0.0001067,0.00009,,0.00008,0.00006,,0.00005,0.0000433,0.51


==> fittedConvertedDiameterProfile.csv <==
,0.00671862402579952,0.00660982219578294,,0.00730513551026372,0.00751783556362301,,0.00778551292509519,0.00778551292509519,0
,0.00707701368315164,0.00705211742353584,,0.00854600891017339,0.00879450811394779,,0.0141334686857566,0.0130970336733182,0.00256281407035176
,0.00743392191398775,0.00747408443040462,,0.00964263143962048,0.00993953599553497,,0.0187302558741249,0.0172358147917114,0.00512562814070352
,0.00780098537108509,0.00790322245194916,,0.0107637015171919,0.0111178968415951,,0.0234029028448054,0.0215530683364575,0.00768844221105528
,0.00818086657707896,0.00834497076304767,,0.0119376530583476,0.0123584575349529,,0.0283383572480158,0.026210467166176,0.010251256281407
,0.00857511214645943,0.0088021476839515,,0.0131791884359159,0.0136767291600308,,0.0336201230421712,0.031290527778123,0.0128140703517588
,0.00898489378094558,0.00927668844886426,,0.0144987655305366,0.0150841638959831,,0.0393019344496843,0.0368538545156949,0.0153768844221106
,0.00941122429117738,0.00977014318119915,,0.0159051754419201,0.0165906908921224,,0.0454258903800959,0.0429533656910596,0.0179396984924623
,0.00985504405822383,0.01028387342424,,0.0174065246510961,0.0182056892314178,,0.0520288524870772,0.0496393621692902,0.0205025125628141
,0.0103172625251962,0.0108191451454106,,0.0190106896024127,0.0199384442874205,,0.0591451889645519,0.0569617303302232,0.0230653266331658
,0.0107987807392451,0.0113771784800341,,0.0207255575623526,0.0217983952427078,,0.0668081033980625,0.0649710283622991,0.0256281407035176
,0.0113005048102438,0.0119591768815408,,0.0225591683699268,0.0237952862472299,,0.0750503293029768,0.0737190659445509,0.0281909547738693
,0.0118233545920142,0.0125663455034075,,0.0245198054714118,0.0259392687541321,,0.0839045073865463,0.0832592243643935,0.0307537688442211
,0.0123682696677565,0.0131999035352842,,0.0266160589242145,0.0282409773525553,,0.0934033892811993,0.0936466280897894,0.0333165829145729
,0.0129362137279739,0.0138610929499779,,0.0288568718683293,0.0307115904420392,,0.103579938582084,0.104938221420769,0.0358793969849246
,0.0135281779461427,0.014551185021958,,0.0312515766457268,0.0333628818750179,,0.1144673664271,0.117192777306468,0.0384422110552764
,0.0141451837059493,0.0152714854103516,,0.0338099240315996,0.0362072670280397,,0.126099122227192,0.130470852213123,0.0410050251256281
,0.0147882848955181,0.0160233382883675,,0.0365421075672285,0.0392578453146784,,0.138508851433869,0.144834693967622,0.0435678391959799
,0.0154585699042069,0.0168081298224653,,0.0394587841402675,0.0425284403228248,,0.151730327442605,0.160348105664886,0.0461306532663317
,0.016157163409564,0.0176272911977879,,0.0425710914505353,0.0460336382574161,,0.165797362007908,0.17707626655733,0.0486934673366834
,0.0168852280121772,0.0184823013202425,,0.0458906626788886,0.0497888250501265,,0.180743696961024,0.195085509621802,0.0512562814070352
,0.0176439657569398,0.0193746892833688,,0.0494296384642985,0.0538102222821053,,0.196602879091864,0.214443054854803,0.0538190954773869
,0.0184346195665433,0.0203060366603785,,0.0532006761461845,0.0581149219113132,,0.213408119520502,0.235216697085264,0.0563819095477387
,0.0192584746043452,0.0212779796630238,,0.057216956120482,0.0627209196775295,,0.231192138593019,0.257474447110824,0.0589447236180905
,0.0201168595776924,0.0222922111960122,,0.0614921850742761,0.0676471469609906,,0.249986997205556,0.281284125201609,0.0615075376884422
,0.0210111479884053,0.0233504828265102,,0.0660405957965038,0.0729135007859208,,0.269823915437373,0.306712906443988,0.064070351758794
,0.0219427593338877,0.0244546066816149,,0.070876943206055,0.078540871582387,,0.290733079426157,0.333826817998544,0.0666331658291457
,0.0229131602598363,0.025606457281712,,0.0760164961906375,0.0845511682454958,,0.312743437525708,0.362690189110684,0.0691959798994975
,0.0239238656635661,0.0268079733138332,,0.0814750248083864,0.0909673399578097,,0.335882486932819,0.393365055629932,0.0717587939698493
,0.024976439745354,0.0280611593461393,,0.0872687823687227,0.0978133941677461,,0.360176052146002,0.425910521854912,0.074321608040201
,0.0260724970038501,0.0293680874822194,,0.0934144818793728,0.105114410043042,,0.385648056814965,0.460382083711508,0.0768844221105528
,0.0272137031704141,0.0307308989518687,,0.0999292663231759,0.112896546643978,,0.412320290748964,0.496830918572978,0.0794472361809045
,0.0284017760761697,0.0321518056332511,,0.106830672212168,0.121187044986285,,0.440212174067333,0.535303148417534,0.0820100502512563
,0.0296384864445827,0.0336330914997943,,0.114136585858532,0.13001422308913,,0.469340520689732,0.575839084458549,0.084572864321608
,0.0309256586014361,0.0351771139837446,,0.121865191803718,0.139407463030391,,0.499719303570081,0.618472462835029,0.0871356783919598
,0.0322651710931862,0.0367863052469786,,0.130034912859932,0.149397188960858,,0.531359424269723,0.663229682367245,0.0896984924623116
,0.0336589572038108,0.0384631733484055,,0.138664341243936,0.160014834962959,,0.564268489634874,0.710129056709861,0.0922613065326633
,0.0351090053594115,0.0402103032960688,,0.147772160323582,0.171292801580053,,0.598450598483715,0.759180094411777,0.0948241206030151
,0.0366173594089879,0.0420303579708578,,0.157377056554535,0.183264399792022,,0.633906141312576,0.810382821353822,0.0973869346733668
,0.0381861187689728,0.0439260789075556,,0.167497621260101,0.195963781174581,,0.670631616091539,0.863727160716687,0.0999497487437186
,0.0398174384182876,0.045900286917776,,0.178152242002687,0.209425852956918,,0.708619463231501,0.919192385967918,0.10251256281407
,0.0415135287298679,0.0479558825381714,,0.189358983412836,0.2236861766887,,0.747857922761504,0.976746662289958,0.105075376884422
,0.0432766551238042,0.0500958462861277,,0.201135457482125,0.238780849247237,,0.78833091665271,1.03634669135207,0.107638190954774
,0.0451091375264604,0.0523232387040032,,0.21349868349045,0.254746364963193,,0.830017959060409,1.09793747332154,0.110201005025126
,0.0470133496191717,0.0546412001718171,,0.226464937926621,0.271619457723396,,0.872894097026345,1.1614521984959,0.112763819095477
,0.0489917178593956,0.0570529504671597,,0.240049594973262,0.289436922026735,,0.916929883890396,1.22681227891977,0.115326633165829
,0.0510467202565012,0.0595617880499822,,0.254266958361691,0.30823541212892,,0.962091387305214,1.29392752785385,0.117889447236181
,0.0531808848837433,0.0621710890488446,,0.2691300856573,0.328051218618379,,1.00834023333372,1.36269649203797,0.120452261306533
,0.0553967881073944,0.0648843059241638,,0.284650606307918,0.348920022023257,,1.05563368764337,1.43300693841172,0.123015075376884
,0.057697052513504,0.067704965783022,,0.300838535071915,0.370876623361787,,1.10392477430056,1.50473649341975,0.125577889447236
,0.0600843445123492,0.0706366683191881,,0.317702082733833,0.393954651917791,,1.15316243212377,1.5777534293532,0.128140703517588
,0.0625613716003316,0.0736830833511829,,0.33524746630582,0.418186250951053,,1.20329170798525,1.65191758849359,0.13070351758794
,0.0651308792588968,0.0768479479305072,,0.35347872119484,0.44360174253824,,1.25425398587274,1.72708143227029,0.133266331658291
,0.0677956474700118,0.080135062991565,,0.372397518078921,0.470229273281437,,1.30598724994628,1.80309119935839,0.135829145728643
,0.0705584868278559,0.0835482895143789,,0.392002987470094,0.498094443213131,,1.35842637926709,1.87978815376244,0.138391959798995
,0.073422234226685,0.0870915441709399,,0.412291555136005,0.527219920860902,,1.41150347134762,1.95700990157273,0.140954773869347
,0.0763897481053369,0.0907687944259689,,0.433256791694788,0.557625048101056,,1.46514819118972,2.03459175334194,0.143517587939699
,0.0794639032295761,0.0945840530630491,,0.454889279777402,0.589325439113883,,1.51928814205306,2.1123681079799,0.14608040201005
,0.0826475849944645,0.0985413721075114,,0.477176502157362,0.62233257843631,,1.57384925383945,2.19017383374322,0.148643216080402
,0.0859436832301977,0.102644836118186,,0.500102754170208,0.656653423769583,,1.62875618470091,2.26784562230821,0.151206030150754
,0.0893550854964045,0.106898554821176,,0.5236490835765,0.69229001981621,,1.68393273128584,2.34522329303274,0.153768844221106
,0.0928846698517807,0.111306655060214,,0.547793260757406,0.729239129965087,,1.73930224293416,2.42215102627538,0.156331658291457
,0.0965352970881475,0.115873272039946,,0.57250978176914,0.767491893088265,,1.79478803511987,2.49847850696285,0.158894472361809
,0.100309802420604,0.120602539840732,,0.597769906322968,0.80703351302805,,1.85031379751771,2.57406196237098,0.161457286432161
,0.104210986628414,0.125498581186177,,0.623541732206925,0.847842988510311,,1.90580399223567,2.64876508118837,0.164020100502513
,0.108241606644627,0.13056549644782,,0.649790307033209,0.889892891192386,,1.96118423800173,2.72245980423642,0.166582914572864
,0.112404365596217,0.135807351875048,,0.676477777495394,0.933149199318623,,2.0163816764121,2.79502698059435,0.169145728643216
,0.116701902300718,0.141228167042546,,0.703563575569738,0.977571193995356,,2.07132531673085,2.86635688620006,0.171708542713568
,0.121136780229967,0.146831901512372,,0.731004640315988,1.02311142439915,,2.12594635616471,2.93634960515728,0.17427135678392
,0.125711475956627,0.152622440713146,,0.758755673149042,1.06971574729479,,2.18017847301031,3.0049152768812,0.176834170854271
,0.130428367104626,0.158603581044796,,0.786769423689035,1.11732344506998,,2.23395809057083,3.07197421478439,0.179396984924623
,0.135289719830522,0.164779014223891,,0.814997002579875,1.16586742511,,2.28722461025313,3.13745690439011,0.181959798994975
,0.140297675869096,0.171152310891808,,0.843388217020576,1.2152745017659,,2.33992061277076,3.20130389052666,0.184522613065327
,0.145454239183034,0.177726903515723,,0.871891924203276,1.26546576045411,,2.39199202688323,3.26346556459553,0.187085427135678
,0.150761262263529,0.184506068620782,,0.900456397417273,1.3163570016123,,2.44338826558516,3.32390186382098,0.18964824120603
,0.15622043213576,0.191492908400714,,0.929029699275953,1.36785926038294,,2.49406233011209,3.38258189490386,0.192211055276382
,0.161833256130606,0.198690331763502,,0.957560056364381,1.41987939606531,,2.54397088254535,3.43948349465,0.194773869346734
,0.167601047491431,0.206101034878561,,0.98599622959539,1.47232074363433,,2.59307428816959,3.49459273996771,0.197336683417085
,0.173524910892261,0.213727481302036,,1.01428787470066,1.52508381803591,,2.6413366290599,3.54790341917743,0.199899497487437
,0.179605727951191,0.221571881767268,,1.04238588756467,1.57806706059504,,2.68872569064765,3.59941647590188,0.202462311557789
,0.185844142830072,0.229636173738083,,1.07024272952149,1.63116761576981,,2.73521292323434,3.6491394359572,0.205025125628141
,0.192240548018586,0.237922000833195,,1.09781272826106,1.68428212569583,,2.78077338059126,3.69708582669519,0.207587939698492
,0.198795070407334,0.246430692240541,,1.12505235061172,1.73730752952285,,2.82538563790087,3.74327459719833,0.210150753768844
,0.205507557760647,0.25516324225069,,1.1519204441571,1.79014185446737,,2.86903169136675,3.78772954664417,0.212713567839196
,0.212377565705098,0.264120290048288,,1.1783784453817,1.84268498579136,,2.91169684184567,3.83047876706873,0.215276381909548
,0.219404345354246,0.273302099909822,,1.2043905527968,1.89483940355636,,2.95336956484208,3.87155410569803,0.2178391959799
,0.226586831693605,0.282708541964421,,1.22992386425107,1.9465108749641,,2.99404136915733,3.91099065100768,0.220402010050251
,0.233923632852245,0.292339073681946,,1.25494847835609,1.99760909233971,,3.03370664640715,3.94882624572745,0.222964824120603
,0.241413020388528,0.302192722258871,,1.27943756063616,2.04804824828783,,3.07236251351709,3.9851010291461,0.225527638190955
,0.249052920717191,0.312268068077396,,1.3033673756271,2.09774754119887,,3.11000865018139,4.01985701029586,0.228090452261307
,0.256840907803204,0.322563229416495,,1.32671728668759,2.14663160603622,,3.14664713313075,4.05313767291276,0.230653266331658
,0.264774197244378,0.333075848595118,,1.34946972573989,2.19463086713316,,3.18228226890358,4.08498761247563,0.23321608040201
,0.272849641859581,0.343803079727249,,1.37161013551956,2.24168181150781,,3.21692042665693,4.11545220512357,0.235778894472362
,0.281063728892529,0.354741578265933,,1.39312688718412,2.28772718290817,,3.25056987239194,4.14457730783221,0.238341708542714
,0.28941257893241,0.365887492508407,,1.41401117631159,2.33271609837928,,3.28324060580719,4.17240898888964,0.240904522613065
,0.297891946642138,0.377236457227164,,1.43425690041451,2.37660409055841,,3.314944200834,4.19899328744452,0.243467336683417
,0.306497223372756,0.388783589581967,,1.45386052111227,2.41935308012329,,3.3456936507542,4.22437600069655,0.246030150753769
,0.31522344172859,0.400523487455466,,1.47282091405159,2.46093128382163,,3.37550321865362,4.24860249715316,0.248592964824121
,0.324065282132184,0.412450230340212,,1.49113920955272,2.5013130642881,,3.40438829382593,4.27171755428121,0.251155778894472
,0.333017081421101,0.424557382887521,,1.50881862679692,2.54047872840773,,3.43236525461228,4.29376521882908,0.253718592964824
,0.342072843490381,0.436838001208903,,1.52586430417048,2.57841428131941,,3.45945133804323,4.31478868807728,0.256281407035176
,0.351226251975169,0.449284641998845,,1.54228312815111,2.61511114328532,,3.48566451654084,4.33483021028852,0.258844221105528
,0.360470684947883,0.461889374523748,,1.55808356287491,2.65056583660163,,3.51102338184163,4.35393100266419,0.261407035175879
,0.369799231583674,0.474643795496078,,1.57327548226349,2.68477964951682,,3.53554703621377,4.37213118516968,0.263969849246231
,0.379204710727036,0.487539046825637,,1.58787000633019,2.717758283782,,3.55925499096584,4.38946972866024,0.266532663316583
,0.38867969127166,0.500565836211471,,1.60187934302768,2.74951149201038,,3.58216707217822,4.40598441581941,0.269095477386935
,0.398216514245258,0.513714460508986,,1.6153166367516,2.78005271049645,,3.6043033335311,4.42171181350901,0.271658291457286
,0.40780731647151,0.52697483177745,,1.62819582438144,2.80939869256499,,3.62568397605595,4.43668725522119,0.274221105527638
,0.417444055662789,0.540336505883929,,1.64053149952274,2.83756914690842,,3.64632927459739,4.45094483241659,0.27678391959799
,0.427118536780256,0.553788713511135,,1.65233878541712,2.86458638474895,,3.66625951074106,4.46451739362644,0.279346733668342
,0.436822439482592,0.567320393389208,,1.66363321680865,2.89047497904695,,3.68549491193787,4.47743655028827,0.281909547738693
,0.44654734647132,0.580920227545588,,1.67443063089893,2.91526143838261,,3.70405559653684,4.4897326883749,0.284472361809045
,0.456284772529613,0.594576678343224,,1.68474706738686,2.93897389757684,,3.72196152442541,4.50143498496252,0.287035175879397
,0.466026194042887,0.608278027055974,,1.69459867747368,2.96164182659645,,3.7392324529681,4.51257142896532,0.289597989949749
,0.47576307878357,0.622012413711454,,1.70400164161735,2.9832957588153,,3.75588789793033,4.52316884534213,0.292160804020101
,0.485486915739175,0.635767877916173,,1.71297209574185,3.00396703927918,,3.7719470990742,4.53325292215259,0.294723618090452
,0.495189244762453,0.649532400365879,,1.72152606554484,3.02368759325058,,3.78742899011568,4.54284823990832,0.297286432160804
,0.504861685824792,0.663293944735755,,1.7296794085004,3.04248971498873,,3.80235217273816,4.55197830272686,0.299849246231156
,0.514495967659199,0.677040499640741,,1.73744776311925,3.06040587644995,,3.81673489436508,4.56066557085389,0.302412060301508
,0.524083955587065,0.690760120355744,,1.74484650500717,3.07746855536949,,3.83059502940351,4.56893149417189,0.304974874371859
,0.533617678333223,0.704440969988966,,1.75189070924989,3.0937100820071,,3.84395006368129,4.57679654636158,0.307537688442211
,0.543089353646499,0.718071359808879,,1.75859511864943,3.10916250369848,,3.85681708181227,4.58428025942611,0.310100502512563
,0.552491412557656,0.731639788436409,,1.76497411734025,3.12385746625177,,3.8692127572364,4.59140125832745,0.312663316582915
,0.561816522123192,0.745134979628377,,1.77104170932318,3.13782611115633,,3.88115334469457,4.59817729551997,0.315226130653266
,0.571057606521436,0.758545918396002,,1.77681150146919,3.15109898752688,,3.89265467491142,4.60462528519822,0.317788944723618
,0.580207866386631,0.771861885222885,,1.78229669056282,3.16370597768575,,3.90373215127249,4.61076133710433,0.32035175879397
,0.589260796286712,0.785072488169994,,1.78751005397564,3.17567623528517,,3.91440074829571,4.6166007897657,0.322914572864322
,0.598210200271039,0.798167692680351,,1.79246394358251,3.18703813488711,,3.92467501170997,4.62215824305667,0.325477386934673
,0.607050205435102,0.811137848922997,,1.79717028255714,3.19781923194687,,3.93456905996681,4.62744758999714,0.328040201005025
,0.615775273469762,0.823973716543723,,1.80164056470778,3.20804623218592,,3.94409658702323,4.63248204771903,0.330603015075377
,0.624380210182766,0.836666486718822,,1.80588585603844,3.21774496938574,,3.95327086624617,4.63727418754694,0.333165829145729
,0.632860172999625,0.849207801436992,,1.80991679824536,3.22694039068726,,3.96210475530036,4.6418359641523,0.33572864321608
,0.641210676469414,0.861589769963259,,1.81374361388234,3.23565654853615,,3.97061070189239,4.64617874375262,0.338291457286432
,0.649427595818235,0.873804982466871,,1.81737611295157,3.24391659847268,,3.97880075025448,4.65031333133692,0.340854271356784
,0.657507168608905,0.885846520822189,,1.82082370069879,3.25174280202355,,3.98668654826102,4.65424999690769,0.343417085427136
,0.66544599457975,0.897707966617262,,1.82409538641251,3.2591565340121,,3.99427935508068,4.65799850073665,0.345979899497487
,0.673241033747968,0.909383406428841,,1.82719979304724,3.26617829366059,,4.0015900492753,4.66156811763836,0.348542713567839
,0.68088960287397,0.920867434444605,,1.83014516750876,3.27282771891436,,4.00862913726518,4.66496766027063,0.351105527638191
,0.688389370392236,0.932155152533381,,1.83293939145752,3.27912360347075,,4.0154067620882,4.66820550147554,0.353668341708543
,0.695738349921555,0.943242167881735,,1.83558999250181,3.285083916047,,4.02193271238692,4.67128959567825,0.356231155778894
,0.702934892473182,0.954124588330564,,1.83810415566753,3.29072582146878,,4.02821643156494,4.67422749936403,0.358793969849246
,0.709977677479309,0.964799015558139,,1.84048873504501,3.29606570320618,,4.03426702705951,4.67702639065609,0.361356783919598
,0.716865702766588,0.975262536266337,,1.84275026552582,3.30111918702549,,4.04009327968338,4.67969308801907,0.36391959798995
,0.723598273600138,0.98551271153469,,1.84489497455383,3.30590116546375,,4.0457036529938,4.68223406811407,0.366482412060302
,0.730174990922921,0.995547564512453,,1.84692879382524,3.31042582286863,,4.05110630265169,4.68465548283252,0.369045226130653
,0.736595738913349,1.00536556662212,,1.84885737088156,3.31470666077831,,4.05630908573802,4.68696317553668,0.371608040201005
,0.742860671980944,1.01496562244902,,1.85068608054793,3.31875652344607,,4.06131956999896,4.68916269653519,0.374170854271357
,0.748970201315803,1.02434705349073,,1.85242003617683,3.3225876233407,,4.06614504299445,4.6912593178221,0.376733668341709
,0.754924981102602,1.03350958093766,,1.85406410066372,3.3262115664783,,4.07079252112873,4.69325804710791,0.37929648241206
,0.76072589450426,1.04245330765164,,1.85562289720742,3.32963937746278,,4.07526875854403,4.69516364117095,0.381859296482412
,0.766374039514069,1.05117869950405,,1.8571008197933,3.33288152413173,,4.0795802558615,4.69698061855708,0.384422110552764
,0.771870714768417,1.05968656622808,,1.85850204338189,3.33594794172193,,4.0837332687561,4.69871327165522,0.386984924623116
,0.777217405405172,1.06797804193186,,1.85983053378988,3.3388480564841,,4.08773381635413,4.70036567817562,0.389547738693467
,0.782415769045576,1.07605456541066,,1.86109005725406,3.34159080869024,,4.09158768944432,4.70194171205733,0.392110552763819
,0.787467621970136,1.08391786038699,,1.86228418967175,3.34418467498887,,4.0953004584952,4.70344505383035,0.394673366834171
,0.792374925551702,1.09156991579778,,1.8634163255143,3.34663769007424,,4.09887748147297,4.70487920045741,0.397236180904523
,0.797139773001638,1.09901296623784,,1.86448968641227,3.34895746764464,,4.10232391145567,4.7062474746795,0.399798994974874
,0.801764376477936,1.10624947265852,,1.86550732941341,3.35115122063297,,4.10564470404073,4.70755303388835,0.402361809045226
,0.806251054597267,1.11328210341032,,1.86647215491566,3.35322578070002,,4.10884462454406,4.70879887854837,0.404924623115578
,0.810602220386391,1.1201137157085,,1.86738691427952,3.35518761698621,,4.11192825498988,4.70998786018972,0.40748743718593
,0.81482036970211,1.12674733759025,,1.8682542171248,3.35704285412344,,4.11490000089141,4.71112268899313,0.410050251256281
,0.81890807014306,1.13318615042324,,1.86907653831822,3.35879728951235,,4.1177640978234,4.71220594098663,0.412613065326633
,0.82286795047117,1.1394334720156,,1.86985622465882,3.36045640987434,,4.12052461778789,4.71324006487322,0.415175879396985
,0.826702690555477,1.14549274036898,,1.87059550126901,3.36202540709048,,4.12318547537556,4.71422738850768,0.417738693467337
,0.830415011846361,1.1513674981083,,1.87129647769955,3.3635091933422,,4.12575043372515,4.71517012504038,0.420301507537688
,0.834007668383961,1.15706137761372,,1.87196115375708,3.36491241557022,,4.12822311028428,4.71607037874439,0.42286432160804
,0.837483438340696,1.16257808687362,,1.87259142506323,3.36623946927037,,4.13060698237499,4.71693015054232,0.425427135678392
,0.840845116094378,1.1679213960708,,1.87318908835444,3.36749451164562,,4.13290539256779,4.7177513432478,0.427989949748744
,0.844095504825322,1.17309512490787,,1.87375584653166,3.36868147413495,,4.13512155386841,4.71853576653639,0.430552763819096
,0.847237409628226,1.17810313067276,,1.8742933134694,3.36980407434015,,4.13725855472135,4.71928514165961,0.433115577889447
,0.850273631127231,1.18294929704024,,1.87480301859323,3.37086582737209,,4.13931936383473,4.72000110591538,0.435678391959799
,0.853206959580638,1.18763752360104,,1.875286411235,3.37187005663834,,4.14130683483101,4.7206852168874,0.438241206030151
,0.856040169460075,1.19217171610657,,1.87574486477484,3.37281990409388,,4.14322371072816,4.72133895646541,0.440804020100503
,0.858776014487569,1.19655577741366,,1.8761796805789,3.37371833997657,,4.14507262825595,4.72196373465765,0.443366834170854
,0.861417223112864,1.20079359911138,,1.87659209174154,3.37456817204906,,4.14685612201231,4.72256089320642,0.445929648241206
,0.863966494412541,1.20488905380913,,1.87698326664048,3.37537205436815,,4.14857662846422,4.72313170901679,0.448492462311558
,0.866426494391836,1.20884598806372,,1.87735431231331,3.37613249560245,,4.15023648979809,4.72367739740844,0.45105527638191
,0.868799852669687,1.21266821592134,,1.87770627766331,3.37685186691871,,4.15183795762429,4.72419911519961,0.453618090452261
,0.871089159527327,1.21635951304906,,1.87804015650261,3.37753240945638,,4.15338319654052,4.72469796363213,0.456180904522613
,0.873296963300664,1.21992361142995,,1.87835689043997,3.37817624140993,,4.15487428755857,4.72517499114574,0.458743718592965
,0.875425768096812,1.22336419459484,,1.87865737162074,3.37878536473725,,4.15631323139917,4.72563119600958,0.461306532663317
,0.877478031815334,1.22668489336379,,1.87894244532594,3.37936167151229,,4.15770195165931,4.72606752881841,0.463869346733668
,0.879456164455099,1.22988928207002,,1.8792129124372,3.37990694993925,,4.15904229785649,4.72648489486053,0.46643216080402
,0.881362526688067,1.23298087523917,,1.87946953177415,3.38042289004493,,4.16033604835418,4.72688415636426,0.468994974874372
,0.883199428681816,1.23596312469707,,1.87971302231042,3.38091108906554,,4.16158491317274,4.7272661346292,0.471557788944724
,0.884969129153179,1.23883941707963,,1.87994406527435,3.38137305654304,,4.16279053668993,4.72763161204843,0.474120603015075
,0.886673834635987,1.24161307171891,,1.88016330614001,3.38181021914614,,4.16395450023492,4.72798133402727,0.476683417085427
,0.888315698946543,1.24428733888016,,1.88037135651413,3.38222392522972,,4.16507832457992,4.72831601080414,0.479246231155779
,0.889896822831146,1.24686539832545,,1.88056879592416,3.38261544914657,,4.16616347233301,4.72863631917845,0.481809045226131
,0.891419253780687,1.24935035818012,,1.88075617351237,3.382985995324,,4.16721135023603,4.72894290415064,0.484371859296482
,0.892884985998051,1.25174525407936,,1.88093400964095,3.38333670211792,,4.168223311371,4.72923638047875,0.486934673366834
,0.894295960504773,1.25405304857311,,1.88110279741252,3.38366864545588,,4.16920065727863,4.72951733415597,0.489497487437186
,0.895654065374131,1.25627663076837,,1.88126300411038,3.38398284228048,,4.17014463999224,4.72978632381331,0.492060301507538
,0.896961136078555,1.25841881618895,,1.88141507256283,3.38428025380363,,4.1710564639904,4.73004388205133,0.494623115577889
,0.898218955939957,1.26048234683383,,1.88155942243523,3.38456178858178,,4.17193728807133,4.73029051670448,0.497185929648241
,0.899429256672257,1.26246989141627,,1.88169645145381,3.38482830542189,,4.17278822715226,4.73052671204174,0.499748743718593
,0.90059371900607,1.26438404576646,,1.88182653656453,3.38508061612707,,4.17361035399657,4.73075292990679,0.502311557788945
,0.901713973386161,1.26622733338202,,1.88195003503064,3.38531948809072,,4.17440470087162,4.73096961080086,0.504874371859297
,0.902791600732916,1.26800220611123,,1.88206728547195,3.38554564674737,,4.17517226113992,4.73117717491117,0.507437185929648
,0.903828133259682,1.26971104495474,,1.88217860884897,3.38575977788791,,4.17591399078645,4.73137602308798,0.51


==> fittedDiameterProfile.csv <==
,0.00122,0.00123,,0.00117,0.00115333,,0.00113333,0.00113333,0
,0.00118870744391565,0.00119080385651988,,0.00108172864263305,0.00106633637222213,,0.0008411542033555,0.000873802992992328,0.00256281407035176
,0.00115982109240528,0.00115670070489751,,0.0010183620725289,0.00100303697927826,,0.000730681555833735,0.000761700236865234,0.00512562814070352
,0.00113220552085292,0.00112485850643755,,0.000963871583985519,0.000948393742757865,,0.00065367990617696,0.000681154212897716,0.00768844221105528
,0.00110560589364301,0.00109468102526901,,0.000915251656416963,0.000899534584119953,,0.000594035862494074,0.000617678691079928,0.010251256281407
,0.00107989143276078,0.0010658735238344,,0.000871075233913621,0.000855084189995834,,0.000545381435546431,0.000565318965779127,0.0128140703517588
,0.00105497829929125,0.00103825376418567,,0.000830490151521996,0.000814215524471596,,0.000504420857995366,0.000520905018410287,0.0153768844221106
,0.00103080600078628,0.00101169484206206,,0.000792922548274433,0.000776368245865545,,0.000469189490555396,0.000482504535771089,0.0179396984924623
,0.00100732755699218,0.000986101543731812,,0.000757955947757469,0.000741133488351612,,0.000438407400136959,0.000448835194349494,0.0205025125628141
,0.000984504621805365,0.000961398690879397,,0.000725272255849471,0.000708197461036998,,0.000411187863970227,0.000418994587913196,0.0230653266331658
,0.000962304769647365,0.000937524691281633,,0.000694619368076519,0.000677310391267427,,0.000386888150596283,0.000392319711902221,0.0256281407035176
,0.000940699856453492,0.000914427662141593,,0.000665791823280924,0.000648267923679061,,0.000365025915544451,0.00036830709751279,0.0281909547738693
,0.00091966496607419,0.000892062949366381,,0.000638618491833226,0.000620899250456289,,0.000345229066578604,0.000346564296926147,0.0307537688442211
,0.000899177698949768,0.000870391460165543,,0.000612954341325141,0.000595059151604276,,0.000327204058796789,0.00032677884074333,0.0333165829145729
,0.000879217672400476,0.00084937849691592,,0.000588674704484048,0.000570622439636452,,0.000310714968351106,0.000308697527070057,0.0358793969849246
,0.000859766157824867,0.000828992914392596,,0.000565671155321064,0.000547479952744805,,0.000295569185278036,0.000292112120065366,0.0384422110552764
,0.00084080580987319,0.000809206493649602,,0.000543848459297531,0.000525535584125731,,0.000281607338643748,0.000276849185687578,0.0410050251256281
,0.000822320459406662,0.000789993465763148,,0.000523122264279341,0.000504704027366164,,0.00026869602150414,0.000262762688631037,0.0435678391959799
,0.000804294951915244,0.00077133014211208,,0.000503417316728682,0.000484909030508364,,0.000256722422647166,0.000249728485411724,0.0461306532663317
,0.000786715019107344,0.00075319462221084,,0.000484666059291512,0.000466082020187695,,0.000245590289969328,0.000237640152055047,0.0486934673366834
,0.00076956717521233,0.000735566559178331,,0.000466807511161002,0.000448161000668138,,0.000235216844458614,0.000226405771572541,0.0512562814070352
,0.000752838632034221,0.000718426968832325,,0.000449786361980745,0.000431089660856431,,0.000225530386035756,0.000215945424883703,0.0538190954773869
,0.000736517228467301,0.000701758072347054,,0.000433552229651586,0.00041481664124811,,0.000216468411660311,0.0002061892060506,0.0563819095477387
,0.000720591371330229,0.000685543165112252,,0.00041805904578769,0.000399294925659843,,0.000207976118599005,0.000197075634228547,0.0589447236180905
,0.000705049985176503,0.000669766506317563,,0.000403264541895232,0.000384481331606526,,0.000200005201320673,0.000188550369873352,0.0615075376884422
,0.000689882469309937,0.00065441322512745,,0.000389129815971454,0.000370336079583926,,0.000192512875052224,0.000180565167163847,0.064070351758794
,0.000675078660647147,0.000639469240281716,,0.000375618964006027,0.000356822426147186,,0.000185461076302386,0.000173077011862502,0.0666331658291457
,0.000660628801373034,0.000624921190669044,,0.000362698764375216,0.000343906349074745,,0.000178815802996178,0.000166047406235248,0.0691959798994975
,0.000646523510561806,0.000610756374951211,,0.000350338405728373,0.000331556275438001,,0.000172546565801912,0.000159441771683451,0.0717587939698493
,0.000632753759107151,0.000596962698715501,,0.000338509250931444,0.000319742845305549,,0.000166625928796128,0.000153228946406777,0.074321608040201
,0.000619310847435838,0.000583528627937851,,0.000327184631129757,0.000308438705266928,,0.000161029122490188,0.000147380760394667,0.0768844221105528
,0.000606186385579868,0.000570443147774486,,0.000316339665146136,0.000297618327083912,,0.000155733715909012,0.000141871673804544,0.0794472361809045
,0.000593372275260983,0.000557695725882956,,0.000305951100328102,0.000287257847652326,,0.000150719337197312,0.000136678467654093,0.0820100502512563
,0.000580860693703193,0.000545276279617541,,0.000295997171663138,0.000277334927145301,,0.000145967434364138,0.000131779977965124,0.084572864321608
,0.000568644078938155,0.000533175146558117,,0.000286457476539616,0.000267828622754586,,0.000141461069428929,0.000127156866214092,0.0871356783919598
,0.000556715116407527,0.000521383057922865,,0.000277312862977255,0.000258719275882808,,0.000137184740521407,0.000122791420290084,0.0896984924623116
,0.000545066726698119,0.000509891114488711,,0.000268545329510094,0.000249988410991069,,0.000133124227501474,0.000118667381223675,0.0922613065326633
,0.000533692054271413,0.000498690764702958,,0.000260137935196111,0.000241618644591485,,0.000129266457468269,0.000114769791794999,0.0948241206030151
,0.000522584457070046,0.000487773784718289,,0.000252074718465178,0.000233593603107206,,0.000125599387168068,0.000111084863805846,0.0973869346733668
,0.000511737496901154,0.000477132260123278,,0.000244340623712175,0.000225897848513939,,0.000122111899824848,0.000107599861345513,0.0999497487437186
,0.000501144930510797,0.000466758569173593,,0.000236921434703338,0.000218516810835344,,0.000118793714332623,0.000104302997821653,0.10251256281407
,0.000490800701275589,0.000456645367356562,,0.00022980371399786,0.000211436726696313,,0.000115635305085936,0.000101183344887019,0.105075376884422
,0.000480698931447633,0.000446785573144703,,0.000222974747698783,0.000204644583248241,,0.000112627831000381,9.8230751687518E-05,0.107638190954774
,0.00047083391489721,0.000437172354813088,,0.000216422494941227,0.000198128066872902,,0.000109763072501144,9.54357730991481E-05,0.110201005025126
,0.000461200110304788,0.000427799118211682,,0.000210135541605431,0.000191875516149684,,0.000107033375444041,0.0000927896058214997,0.112763819095477
,0.000451792134759875,0.000418659495397571,,0.000204103057809417,0.000185875878637219,,0.000104431601088086,9.02840313614291E-05,0.115326633165829
,0.00044260475772941,0.000409747334043707,,0.000198314758793508,0.000180118671077001,,0.000101951081367204,8.79113650786186E-05,0.117889447236181
,0.000433632895362714,0.000401056687550855,,0.00019276086885802,0.000174593942674944,,9.95855788161341E-05,8.56644105801036E-05,0.120452261306533
,0.000424871605103844,0.000392581805797997,,0.000187432088057712,0.000169292241158522,,9.73292505957449E-05,8.35364188475089E-05,0.123015075376884
,0.00041631608058539,0.000384317126473882,,0.000182319561392961,0.000164204581343026,,9.51766161388166E-05,8.15210515619874E-05,0.125577889447236
,0.000407961646780618,0.000376257266938806,,0.000177414850269169,0.00015932241597173,,9.31225280014914E-05,7.96123481603737E-05,0.128140703517588
,0.000399803755393265,0.000368397016571268,,0.000172709906023301,0.000154637608621859,,9.1162145559937E-05,7.78046962140267E-05,0.13070351758794
,0.000391837980466466,0.000360731329558976,,0.000168197045340276,0.000150142408492045,,8.92909112380032E-05,7.6092804771045E-05,0.133266331658291
,0.000384060014194132,0.000353255318097924,,0.000163868927402741,0.000145829426907757,,8.75045289911008E-05,7.44716803444823E-05,0.135829145728643
,0.000376465662919765,0.000345964245966939,,0.000159718532635915,0.000141691615399573,,8.57989448053011E-05,7.29366052650938E-05,0.138391959798995
,0.000369050843309114,0.000338853522448348,,0.000155739142925109,0.000137722245225339,,8.41703289996455E-05,7.14831181480375E-05,0.140954773869347
,0.000361811578684394,0.00033191869656832,,0.000151924323197371,0.000133914888221639,,8.26150601446213E-05,7.0106996249691E-05,0.143517587939699
,0.000354743995508894,0.000325155451632903,,0.000148267904270873,0.000130263398882753,,8.11297104313346E-05,6.88042395140263E-05,0.14608040201005
,0.000347844320011827,0.000318559600038096,,0.000144763966886163,0.000126761897576592,,7.97110323445973E-05,6.75710561284101E-05,0.148643216080402
,0.000341108874944197,0.000312127078334231,,0.000141406826842595,0.000123404754817221,,0.0000783559465094001,6.64038494267457E-05,0.151206030150754
,0.000334534076457216,0.000305853942526763,,0.000138191021171122,0.000120186576522548,,7.70615305944112E-05,6.52992059939473E-05,0.153768844221106
,0.000328116431095611,0.00029973636359712,,0.000135111295281401,0.000117102190193726,,7.58250091685452E-05,6.42538848401599E-05,0.156331658291457
,0.000321852532898752,0.00029377062322872,,0.000132162591026885,0.000114146631959913,,7.46437444175311E-05,6.32648075261748E-05,0.158894472361809
,0.000315739060603167,0.000287953109724523,,0.00012934003563639,0.000111315134438235,,7.35152276370049E-05,6.23290491333487E-05,0.161457286432161
,0.000309772774940552,0.000282280314103654,,0.000126638931464583,0.000108603115364302,,7.24370714271322E-05,6.14438299821691E-05,0.164020100502513
,0.000303950516025864,0.000276748826365647,,0.000124054746517048,0.000106006166953318,,7.14070025212898E-05,6.06065080135646E-05,0.166582914572864
,0.000298269200830557,0.000271355331911852,,0.000121583105708161,0.000103520045955945,,7.04228551880353E-05,5.98145717562088E-05,0.169145728643216
,0.000292725820736441,0.000266096608114355,,0.000119219782811934,0.000101140664376454,,6.94825651515751E-05,5.90656338115037E-05,0.171708542713568
,0.000287317439166002,0.000260969521023566,,0.000116960693067496,9.88640808235508E-05,,6.85841639813037E-05,5.8357424795691E-05,0.17427135678392
,0.000282041189285439,0.000255971022206351,,0.000114801886401877,9.66864924665155E-05,,6.77257739058036E-05,5.76877876856795E-05,0.176834170854271
,0.000276894271776927,0.000251098145707211,,0.000112739541233513,9.46042275710135E-05,,6.69056030110374E-05,5.70546725217164E-05,0.179396984924623
,0.000271873952677014,0.000246348005125639,,0.000110769958820299,9.26137385901915E-05,,6.61219407863829E-05,5.6456131425998E-05,0.181959798994975
,0.000266977561278271,0.000241717790803311,,0.000108889558116318,9.07115957874575E-05,,6.53731539857152E-05,5.58903139017388E-05,0.184522613065327
,0.000262202488091644,0.000237204767115292,,0.00010709487110151,8.88944813677555E-05,,6.46576827739515E-05,5.53554623821042E-05,0.187085427135678
,0.000257546182867191,0.000232806269859914,,0.000105382538548693,8.71591840941996E-05,,6.39740371323991E-05,5.4849908002802E-05,0.18964824120603
,0.000253006152671122,0.000228519703742391,,0.000103749306192516,8.55025943667119E-05,,6.33207934988969E-05,5.43720665760203E-05,0.192211055276382
,0.000248579960017311,0.000224342539947681,,0.000102192021265157,8.39216997388626E-05,,6.26965916211511E-05,5.39204347468507E-05,0.194773869346734
,0.000244265221051637,0.000220272313798448,,0.000100707629363984,8.24135808485062E-05,,6.21001316038558E-05,5.34935863163349E-05,0.197336683417085
,0.000240059603787741,0.00021630662249434,,9.92931716169578E-05,8.09754077371127E-05,,6.1530171132177E-05,5.30901687178882E-05,0.199899497487437
,0.000235960826392951,0.00021244312292914,,9.7945782112336E-05,7.96044365319736E-05,,6.09855228559825E-05,5.27088996360801E-05,0.202462311557789
,0.000231966655523334,0.000208679529582633,,9.66626855602095E-05,7.82980064647753E-05,,6.0465051920835E-05,5.23485637586522E-05,0.205025125628141
,0.000228074904706978,0.000205013612484328,,9.54411951546607E-05,7.70535371994506E-05,,5.99676736332438E-05,5.20080096542344E-05,0.207587939698492
,0.000224283432774776,0.00020144319524644,,9.42787106067592E-05,7.58685264417794E-05,,5.94923512490071E-05,5.16861467695337E-05,0.210150753768844
,0.000220590142338142,0.000197966153163789,,9.31727163202864E-05,7.47405478029717E-05,,5.90380938746777E-05,5.13819425408305E-05,0.212713567839196
,0.000216992978313188,0.000194580411378494,,9.21207796839419E-05,7.36672488894598E-05,,5.86039544732691E-05,5.10944196154749E-05,0.215276381909548
,0.000213489926491061,0.000191283943107579,,9.11205494558027E-05,7.26463495913732E-05,,5.81890279662862E-05,5.08226531797368E-05,0.2178391959799
,0.000210079012154206,0.000188074767931777,,9.01697542179659E-05,0.0000716756405427001,,5.77924494250309E-05,5.05657683898757E-05,0.220402010050251
,0.000206758298738445,0.000184950950144029,,8.92662008815535E-05,7.0752981726938E-05,,5.7413392344909E-05,5.03229379036741E-05,0.222964824120603
,0.000203525886540845,0.000181910597156326,,8.84077732245629E-05,6.98763012031095E-05,,5.70510669971454E-05,5.0093379509945E-05,0.225527638190955
,0.000200379911473393,0.000178951857963715,,8.75924304473675E-05,6.90435939283485E-05,,5.67047188529269E-05,4.98763538537026E-05,0.228090452261307
,0.000197318543862601,0.000176072921664401,,8.68182057329686E-05,6.82529206548163E-05,,5.63736270755265E-05,4.96711622547974E-05,0.230653266331658
,0.000194339987295149,0.000173272016035028,,8.60832048013391E-05,6.75024068804617E-05,,5.60571030764345E-05,4.94771446178646E-05,0.23321608040201
,0.000191442477509757,0.000170547406160318,,8.53856044493484E-05,6.67902418350443E-05,,5.57544891319371E-05,4.92936774314562E-05,0.235778894472362
,0.000188624281335441,0.000167897393116336,,8.47236510697831E-05,6.61146774848725E-05,,5.54651570569443E-05,4.91201718542006E-05,0.238341708542714
,0.00018588369567634,0.00016532031270673,,8.40956591448669E-05,6.54740275417972E-05,,5.51885069331831E-05,4.8956071885808E-05,0.240904522613065
,0.000183219046543274,0.000162814534251367,,8.35000097114063E-05,6.48666664641346E-05,,5.49239658891477E-05,4.8800852620682E-05,0.243467336683417
,0.000180628688132143,0.000160378459426818,,8.29351487962389E-05,6.42910284392983E-05,,5.46709869294339E-05,4.86540185818536E-05,0.246030150753769
,0.000178111001949247,0.000158010521158184,,8.23995858220321E-05,6.37456063399797E-05,,5.442904781129E-05,4.85151021328939E-05,0.248592964824121
,0.000175664395983547,0.000155709182561772,,8.18918919846632E-05,6.32289506476898E-05,,5.41976499663932E-05,4.83836619654156E-05,0.251155778894472
,0.00017328730392579,0.00015347293593813,,8.14106986044126E-05,6.27396683393219E-05,,5.39763174660133E-05,4.82592816597303E-05,0.253718592964824
,0.000170978184434343,0.000151300301814946,,8.09546954540265E-05,6.22764217341114E-05,,5.37645960278524E-05,4.81415683161914E-05,0.256281407035176
,0.000168735520447487,0.000149189828039264,,8.05226290673545E-05,6.18379272999147E-05,,5.35620520629662E-05,4.80301512547311E-05,0.258844221105528
,0.000166557818541777,0.000147140088918469,,8.01133010327625E-05,6.14229544191085E-05,,5.33682717612645E-05,4.79246807800817E-05,0.261407035175879
,0.000164443608335999,0.000145149684409407,,7.9725566275866E-05,6.10303241156069E-05,,5.31828602141741E-05,4.78248270101716E-05,0.263969849246231
,0.000162391441940065,0.000143217239354964,,7.93583313363418E-05,6.06589077455086E-05,,5.30054405731155E-05,4.77302787651887E-05,0.266532663316583
,0.000160399893448087,0.000141341402767332,,7.90105526436702E-05,6.03076256547219E-05,,5.28356532425118E-05,4.76407425148248E-05,0.269095477386935
,0.000158467558474729,0.000139520847157143,,7.86812347966525E-05,5.99754458075761E-05,,5.26731551060961E-05,4.75559413812374E-05,0.271658291457286
,0.000156593053733741,0.000137754267907514,,7.83694288514505E-05,5.96613823909295E-05,,5.25176187853355E-05,4.74756141953026E-05,0.274221105527638
,0.000154775016657497,0.000136040382691987,,7.80742306227277E-05,5.93644943986274E-05,,5.23687319288298E-05,4.73995146037738E-05,0.27678391959799
,0.00015301210505615,0.00013437793093523,,7.77947790022377E-05,5.90838842013777E-05,,5.22261965315816E-05,4.7327410225011E-05,0.279346733668342
,0.000151302996814912,0.000132765673315254,,7.75302542989341E-05,5.88186961071959E-05,,5.20897282830679E-05,4.72590818510017E-05,0.281909547738693
,0.000149646389627803,0.000131202391305802,,7.72798766043614E-05,5.85681149175553E-05,,5.19590559430741E-05,4.71943226934531E-05,0.284472361809045
,0.000148041000766092,0.000129686886757463,,7.70429041867525E-05,5.83313644842642E-05,,5.18339207442842E-05,4.71329376718035E-05,0.287035175879397
,0.000146485566879513,0.000128217981515943,,7.68186319169064E-05,5.8107706271911E-05,,5.17140758206417E-05,4.70747427410636E-05,0.289597989949749
,0.000144978843828248,0.000126794517075842,,7.66063897285631E-05,5.78964379304655E-05,,5.15992856605295E-05,4.70195642574759E-05,0.292160804020101
,0.000143519606543539,0.00012541535426817,,7.64055411156359E-05,5.76968918823327E-05,,5.14893255838374E-05,4.69672383800453E-05,0.294723618090452
,0.00014210664891472,0.000124079372979772,,7.62154816683083E-05,5.7508433927826E-05,,5.13839812420115E-05,4.69176105060747E-05,0.297286432160804
,0.00014073878370038,0.000122785471902724,,7.60356376496633E-05,5.73304618726693E-05,,5.12830481402061E-05,4.68705347389096E-05,0.299849246231156
,0.000139414842461315,0.000121532568311705,,7.58654646141858E-05,5.71624041807721E-05,,5.11863311806781E-05,4.68258733861699E-05,0.302412060301508
,0.000138133675512878,0.000120319597867295,,7.57044460691728E-05,5.70037186551464E-05,,5.10936442265931E-05,4.67834964868238E-05,0.304974874371859
,0.00013689415189431,0.000119145514443089,,7.55520921797919E-05,5.68538911494628E-05,,5.10048096854297E-05,4.67432813655298E-05,0.307537688442211
,0.000135695159352657,0.00011800928997449,,7.54079385182654E-05,5.67124343123766E-05,,5.09196581111971E-05,4.67051122127446E-05,0.310100502512563
,0.000134535604338841,0.000116909914327021,,7.52715448574094E-05,5.65788863664057E-05,,0.0000508380278247001,4.6668879689167E-05,0.312663316582915
,0.000133414412013531,0.000115846395181988,,7.51424940085309E-05,5.64528099228048E-05,,5.07597645511114E-05,4.66344805531555E-05,0.315226130653266
,0.000132330526260474,0.000114817757937336,,7.50203907034867E-05,5.63337908335628E-05,,5.06847210741315E-05,4.66018173098245E-05,0.317788944723618
,0.000131282909705025,0.000113823045621552,,7.4904860520527E-05,5.62214370813585E-05,,5.06127569060421E-05,4.65707978805897E-05,0.32035175879397
,0.000130270543735684,0.000112861318818525,,7.47955488533846E-05,5.61153777080341E-05,,5.05437379729791E-05,4.65413352919959E-05,0.322914572864322
,0.000129292428526549,0.000111931655601294,,7.46921199229344E-05,5.60152617818988E-05,,5.04775363147743E-05,4.65133473827206E-05,0.325477386934673
,0.000128347583058686,0.000111033151472691,,7.45942558306257E-05,5.59207574039474E-05,,5.04140297987379E-05,4.64867565277061E-05,0.328040201005025
,0.000127435045138549,0.000110164919310979,,7.45016556527866E-05,5.58315507528795E-05,,5.03531018467752E-05,4.64614893784282E-05,0.330603015075377
,0.000126553871411705,0.000109326089318621,,7.44140345748153E-05,5.57473451686196E-05,,5.02946411752519E-05,4.64374766183637E-05,0.333165829145729
,0.000125703137370242,0.000108515808972463,,7.43311230642018E-05,5.56678602738863E-05,,5.02385415470448E-05,4.64146527327701E-05,0.33572864321608
,0.000124881937352391,0.00010773324297369,,7.42526660812659E-05,5.55928311332168E-05,,5.01847015352359E-05,4.63929557919405E-05,0.338291457286432
,0.000124089384533049,0.000106977573196025,,7.41784223264541E-05,5.5522007448737E-05,,5.0133024297926E-05,4.63723272471423E-05,0.340854271356784
,0.000123324610904011,0.000106247998630775,,7.4108163523007E-05,5.54551527918665E-05,,5.00834173636671E-05,4.63527117384945E-05,0.343417085427136
,0.000122586767242902,0.000105543735327428,,7.40416737337841E-05,5.53920438700651E-05,,5.00357924270306E-05,4.63340569140796E-05,0.345979899497487
,0.000121875023069929,0.000104864016328661,,7.39787487110222E-05,5.53324698276609E-05,,4.99900651538491E-05,4.63163132596269E-05,0.348542713567839
,0.000121188566591732,0.000104208091598717,,7.39191952777988E-05,5.52762315797418E-05,,4.99461549956852E-05,4.62994339381417E-05,0.351105527638191
,0.000120526604631762,0.000103575227944254,,7.38628307399732E-05,5.52231411780585E-05,,4.9903985013104E-05,4.62833746388926E-05,0.353668341708543
,0.000119888362546755,0.000102964708926909,,7.38094823273879E-05,5.51730212078484E-05,,4.98634817073383E-05,4.62680934352005E-05,0.356231155778894
,0.000119273084128996,0.000102375834766906,,7.37589866631281E-05,5.51257042144789E-05,,4.98245748599565E-05,4.6253550650509E-05,0.358793969849246
,0.000118680031494232,0.000101807922237223,,7.37111892596524E-05,5.50810321587909E-05,,4.97871973801591E-05,4.6239708732243E-05,0.361356783919598
,0.000118108484955169,0.000101260304547886,,7.36659440406352E-05,5.50388559000244E-05,,4.97512851593435E-05,4.62265321329953E-05,0.36391959798995
,0.000117557742880657,0.000100732331220141,,7.36231128873832E-05,5.49990347052116E-05,,4.97167769325965E-05,4.6213987198603E-05,0.366482412060302
,0.000117027121540721,0.000100223367950292,,7.35825652087192E-05,5.49614357839302E-05,,4.96836141467848E-05,4.62020420627073E-05,0.369045226130653
,0.000116515954937755,9.97327964631755E-05,,7.35441775332568E-05,5.49259338473293E-05,,4.96517408349324E-05,4.61906665474105E-05,0.371608040201005
,0.000116023594624218,9.92600143552692E-05,,7.35078331230202E-05,5.48924106903546E-05,,4.96211034965832E-05,4.61798320696678E-05,0.374170854271357
,0.000115549409507317,9.88044349275709E-05,,7.34734216074007E-05,5.48607547961247E-05,,4.95916509838661E-05,4.61695115530752E-05,0.376733668341709
,0.000115092785641188,9.8365487008439E-05,,7.3440838636471E-05,5.48308609614373E-05,,4.95633343929869E-05,4.61596793447314E-05,0.37929648241206
,0.000114653126007164,9.7942614766675E-05,,7.34099855527173E-05,5.48026299424082E-05,,4.95361069608894E-05,4.61503111368754E-05,0.381859296482412
,0.000114229850282782,9.75352775151871E-05,,7.33807690802834E-05,5.47759681192805E-05,,4.95099239668365E-05,4.61413838930145E-05,0.384422110552764
,0.000113822394600196,9.71429495056381E-05,,7.33531010308544E-05,5.47507871794681E-05,,4.94847426386741E-05,4.61328757782799E-05,0.386984924623116
,0.000113430211294738,9.67651197145293E-05,,7.33268980253452E-05,5.47270038179338E-05,,4.94605220635536E-05,4.61247660937578E-05,0.389547738693467
,0.000113052768644357,9.6401291621217E-05,,7.33020812305933E-05,5.47045394540323E-05,,4.94372231028964E-05,4.61170352145619E-05,0.392110552763819
,0.000112689550600716,9.6050982978395E-05,,7.3278576110287E-05,5.46833199639826E-05,,4.94148083113975E-05,4.61096645314282E-05,0.394673366834171
,0.000112340056512725,9.57137255756042E-05,,7.32563121893975E-05,5.46632754281685E-05,,4.93932418598707E-05,4.61026363956231E-05,0.397236180904523
,0.000112003800843288,9.53890649963556E-05,,7.32352228314132E-05,5.46443398924969E-05,,4.93724894617519E-05,4.609593406697E-05,0.399798994974874
,0.000111680312880064,9.50765603694674E-05,,7.32152450277084E-05,5.46264511430788E-05,,4.93525183030816E-05,4.60895416648136E-05,0.402361809045226
,0.000111369136441012,9.47757841152268E-05,,7.31963191984074E-05,5.46095504935286E-05,,4.93332969757995E-05,4.60834441217465E-05,0.404924623115578
,0.000111069829575493,9.44863216869951E-05,,7.31783890041381E-05,5.45935825842096E-05,,4.93147954141901E-05,4.60776271399391E-05,0.40748743718593
,0.000110781964261684,9.42077713088715E-05,,7.31614011680961E-05,5.45784951927843E-05,,4.92969848343262E-05,4.607207714992E-05,0.410050251256281
,0.000110505126101038,9.39397437100276E-05,,7.31453053078681E-05,5.45642390554597E-05,,4.92798376763665E-05,4.60667812716633E-05,0.412613065326633
,0.000110238914010499,9.36818618563166E-05,,7.31300537764935E-05,5.45507676983446E-05,,4.92633275495672E-05,4.60617272778495E-05,0.415175879396985
,0.000109982939913171,9.34337606797471E-05,,7.31156015122651E-05,5.45380372783664E-05,,4.92474291798784E-05,4.60569035591732E-05,0.417738693467337
,0.000109736828428076,9.31950868063979E-05,,7.31019058967982E-05,5.45260064332218E-05,,4.92321183599972E-05,4.60522990915798E-05,0.420301507537688
,0.000109500216559664,9.29654982833308E-05,,7.30889266209191E-05,5.45146361398623E-05,,4.92173719017615E-05,4.60479034053181E-05,0.42286432160804
,0.000109272753387636,9.27446643050366E-05,,7.30766255579483E-05,5.45038895810397E-05,,4.92031675907693E-05,4.60437065557054E-05,0.425427135678392
,0.000109054099757674,9.25322649399307E-05,,7.30649666439756E-05,5.44937320194634E-05,,4.91894841431168E-05,4.60396990955061E-05,0.427989949748744
,0.00010884392797359,9.23279908573848E-05,,7.30539157647441E-05,5.4484130679143E-05,,4.91763011641528E-05,4.60358720488297E-05,0.430552763819096
,0.000108641921491403,9.21315430557618E-05,,7.30434406487817E-05,5.44750546335124E-05,,4.91635991091511E-05,4.60322168864638E-05,0.433115577889447
,0.000108447774615806,9.194263259189E-05,,7.30335107664367E-05,5.4466474699954E-05,,4.91513592458107E-05,4.60287255025568E-05,0.435678391959799
,0.000108261192199442,9.17609803123885E-05,,7.30240972344935E-05,5.44583633403612E-05,,4.91395636184923E-05,4.60253901925753E-05,0.438241206030151
,0.000108081889345397,9.15863165872273E-05,,7.30151727260594E-05,5.44506945673966E-05,,4.91281950141113E-05,4.60222036324632E-05,0.440804020100503
,0.000107909591113275,9.1418381045877E-05,,7.30067113854332E-05,5.4443443856123E-05,,4.91172369296041E-05,4.60191588589336E-05,0.443366834170854
,0.000107744032229163,9.12569223163797E-05,,7.29986887476796E-05,5.44365880607015E-05,,4.91066735408949E-05,4.60162492508293E-05,0.445929648241206
,0.000107584956799817,9.11016977676398E-05,,7.29910816626488E-05,5.44301053358674E-05,,4.90964896732892E-05,4.60134685114922E-05,0.448492462311558
,0.000107432118031308,9.09524732552125E-05,,7.29838682231953E-05,5.44239750629106E-05,,4.90866707732267E-05,4.60108106520835E-05,0.45105527638191
,0.000107285277952389,9.08090228708368E-05,,7.29770276973633E-05,5.44181777799041E-05,,4.90772028813274E-05,4.60082699758023E-05,0.453618090452261
,0.000107144207142775,9.06711286959398E-05,,7.29705404643183E-05,5.44126951159354E-05,,4.90680726066709E-05,4.60058410629508E-05,0.456180904522613
,0.000107008684466538,9.05385805593086E-05,,7.29643879538169E-05,5.44075097291129E-05,,4.90592671022482E-05,4.60035187568002E-05,0.458743718592965
,0.000106878496810756,9.04111757991084E-05,,7.29585525890182E-05,5.44026052481288E-05,,4.90507740415309E-05,4.60012981502105E-05,0.461306532663317
,0.000106753438829566,9.02887190293992E-05,,7.29530177324516E-05,5.43979662171753E-05,,4.90425815961053E-05,4.59991745729644E-05,0.463869346733668
,0.000106633312693724,9.01710219112823E-05,,7.29477676349645E-05,5.43935780440209E-05,,4.90346784143196E-05,4.59971435797736E-05,0.46643216080402
,0.000106517927845757,9.00579029287892E-05,,7.29427873874846E-05,5.43894269510636E-05,,4.90270536008969E-05,4.59952009389213E-05,0.468994974874372
,0.000106407100760786,8.99491871696044E-05,,7.29380628754412E-05,5.43854999291916E-05,,4.90196966974681E-05,4.59933426215054E-05,0.471557788944724
,0.000106300654713059,8.98447061106958E-05,,7.29335807356955E-05,5.4381784694288E-05,,4.90125976639816E-05,4.59915647912484E-05,0.474120603015075
,0.000106198419548233,8.97442974089097E-05,,7.2929328315842E-05,5.43782696462271E-05,,4.90057468609476E-05,4.59898637948446E-05,0.476683417085427
,0.000106100231461419,8.96478046965701E-05,,7.29252936357486E-05,5.43749438302195E-05,,4.89991350324785E-05,4.59882361528131E-05,0.479246231155779
,0.000106005932780993,8.95550773821094E-05,,7.29214653512106E-05,5.43717969003698E-05,,4.89927532900878E-05,4.59866785508296E-05,0.481809045226131
,0.000105915371758149,8.94659704557406E-05,,7.2917832719601E-05,5.43688190853192E-05,,4.89865930972113E-05,4.59851878315113E-05,0.484371859296482
,0.000105828402362181,8.93803443001705E-05,,7.29143855674068E-05,5.43660011558527E-05,,4.89806462544182E-05,4.59837609866295E-05,0.486934673366834
,0.000105744884081456,8.92980645063418E-05,,7.29111142595452E-05,5.43633343943574E-05,,4.89749048852781E-05,4.5982395149727E-05,0.489497487437186
,0.000105664681730013,8.92190016941779E-05,,7.29080096703621E-05,5.4360810566026E-05,,4.89693614228543E-05,4.59810875891174E-05,0.492060301507538
,0.000105587665259756,8.91430313382993E-05,,7.29050631562186E-05,5.43584218917031E-05,,4.89640085967949E-05,4.59798357012474E-05,0.494623115577889
,0.000105513709578148,8.90700335986666E-05,,7.29022665295777E-05,5.43561610222808E-05,,4.89588394209924E-05,4.59786370044008E-05,0.497185929648241
,0.000105442694371356,8.89998931561005E-05,,7.28996120345071E-05,5.43540210145539E-05,,4.89538471817861E-05,4.59774891327262E-05,0.499748743718593
,0.000105374503932748,8.89324990526198E-05,,7.28970923235215E-05,5.43519953084505E-05,,4.8949025426683E-05,4.59763898305719E-05,0.502311557788945
,0.000105309026996671,8.88677445365324E-05,,7.28947004356876E-05,5.43500777055583E-05,,4.89443679535721E-05,4.59753369471099E-05,0.504874371859297
,0.000105246156577398,8.88055269122093E-05,,7.28924297759241E-05,5.43482623488731E-05,,4.89398688004099E-05,4.59743284312349E-05,0.507437185929648
,0.000105185789813172,8.87457473944652E-05,,7.28902740954284E-05,5.43465437036979E-05,,4.89355222353553E-05,4.59733623267233E-05,0.51


==> newtonDiams.csv <==
,0.00122,0.00123,,0.00117,0.00115333,,0.00113333,0.00113333,0
,0.00118100162213253,0.00118705688716879,,0.00110652409961502,0.00108204501581227,,0.0010359849635235,0.00103351719367357,0.00256281407035176
,0.00114336129631694,0.00114572776367687,,0.00104671695646315,0.00101537136651715,,0.000947404366356313,0.00094289652008904,0.00512562814070352
,0.00110702897169245,0.00110594883715713,,0.000990310332757134,0.000953003415574215,,0.000866483617028176,0.00086027250528896,0.00768844221105528
,0.00107195986478731,0.00106766391501141,,0.000937122627425153,0.000894700643020991,,0.000792699298574789,0.000785099580349799,0.010251256281407
,0.00103810512811036,0.00103081009691664,,0.000887016799245002,0.000840146330777768,,0.00072570785265127,0.000717024479341709,0.0128140703517588
,0.00100542116868244,0.000995332178295949,,0.000839819621763486,0.000789096888592034,,0.000664929022740677,0.000655429519056542,0.0153768844221106
,0.000973868214886337,0.000961180405881892,,0.000795302137323392,0.00074135024107909,,0.00060944835248655,0.000599321044903913,0.0179396984924623
,0.000943404743294556,0.000928301964749421,,0.000753299379922948,0.000696671083937102,,0.000558764065551359,0.000548168080968606,0.0205025125628141
,0.000913993012905873,0.000896649503051067,,0.000713690696742092,0.000654868239266444,,0.000512583924701161,0.000501669391593885,0.0230653266331658
,0.000885595983282796,0.000866176449243125,,0.00067636142516138,0.00061575310015961,,0.0004706018262009,0.000459504606668895,0.0256281407035176
,0.000858179804908597,0.000836840311345468,,0.00064116904074724,0.000579158734999855,,0.000432374027676587,0.000421201665675879,0.0281909547738693
,0.000831716836290055,0.000808605395468091,,0.000608006666933448,0.000544936669035869,,0.000397586490411336,0.000386428608819449,0.0307537688442211
,0.000806181058362867,0.000781437700755808,,0.000576761496747833,0.000512943651665588,,0.000365920913252639,0.000354846241643763,0.0333165829145729
,0.000781547338210415,0.000755305255318175,,0.000547337409044477,0.00048305854968288,,0.000337135041033307,0.000326201574901366,0.0358793969849246
,0.000757790643029597,0.000730175636598756,,0.000519648568499153,0.000455152046603198,,0.000311005647527236,0.000300263742162606,0.0384422110552764
,0.000734886570661487,0.000706017485098081,,0.000493608969666147,0.000429104941907554,,0.000287289876718528,0.000276778610271962,0.0410050251256281
,0.000712810981522594,0.000682800351624393,,0.000469126380842218,0.000404808302714386,,0.000265781940578234,0.000255527853739619,0.0435678391959799
,0.000691540405068643,0.000660494238341536,,0.000446122045187459,0.000382153710590338,,0.000246291185631071,0.00023631146613017,0.0461306532663317
,0.00067105152872719,0.000639069805197122,,0.000424518688781871,0.000361040424287344,,0.000228636729562856,0.000218944119856142,0.0486934673366834
,0.000651321826472326,0.000618498604576516,,0.000404239589800246,0.00034137297817751,,0.000212657060904714,0.000203259402671169,0.0512562814070352
,0.000632328814325983,0.000598752511210306,,0.000385210477901895,0.000323060140226348,,0.000198199591220424,0.000189100048729608,0.0538190954773869
,0.000614047261940339,0.000579800604960769,,0.000367356418552508,0.000306008817674651,,0.000185116175541207,0.000176303977131775,0.0563819095477387
,0.000596449227771248,0.000561609314060572,,0.000350600663224797,0.000290126691988562,,0.000173266922926317,0.000164738102488245,0.0589447236180905
,0.000579507868510375,0.000544146673259706,,0.000334871352377716,0.000275328455143817,,0.000162520304882542,0.000154284482166142,0.0615075376884422
,0.000563197465531376,0.000527382064198368,,0.00032010193353037,0.000261535236574428,,0.000152772133741307,0.00014482655371229,0.064070351758794
,0.000547493444826923,0.000511286231626394,,0.000306229034527153,0.000248674653362533,,0.000143925947000758,0.000136254968143613,0.0666331658291457
,0.000532372134844229,0.000495831234958971,,0.000293196531947562,0.000236678820899231,,0.00013588799906997,0.000128471083401049,0.0691959798994975
,0.000517811027503409,0.000480990413796291,,0.000280951126102172,0.000225486314132164,,0.000128572697283319,0.000121402225397711,0.0717587939698493
,0.000503788455543158,0.000466738256437684,,0.000269441106992624,0.000215039649854933,,0.000121914368853782,0.000114985331463334,0.074321608040201
,0.000490283559486011,0.000453050297781048,,0.000258619186948685,0.000205285206672728,,0.000115853480818191,0.00010915615999763,0.0768844221105528
,0.000477276609674294,0.000439903363463031,,0.000248442948013553,0.000196174982284266,,0.000110331195118864,0.000103853233792659,0.0794472361809045
,0.000464748381549182,0.00042727503607003,,0.000238870253623554,0.000187662870943244,,0.000105292846932697,9.90211267477504E-05,0.0820100502512563
,0.000452680614689952,0.000415144030212073,,0.000229862216914027,0.000179707216536063,,0.000100694946069219,9.46183037561441E-05,0.084572864321608
,0.000441055795867233,0.000403489992043539,,0.00022138685980902,0.000172269459683119,,9.64983124130018E-05,9.06061203566243E-05,0.0871356783919598
,0.000429856965532989,0.00039229329359627,,0.000213411869468932,0.000165313246054945,,9.26652296048299E-05,8.69471890658768E-05,0.0896984924623116
,0.000419068119897443,0.000381535429903588,,0.000205905070948744,0.000158806044772896,,8.91623657692093E-05,8.36085594988623E-05,0.0922613065326633
,0.000408673555114369,0.000371198333655811,,0.000198835316083782,0.000152716418095214,,8.59610191630555E-05,8.05619381963595E-05,0.0948241206030151
,0.000398658541239605,0.000361265078223738,,0.000192176348585878,0.000147016493751547,,8.3034362995764E-05,7.77809196143426E-05,0.0973869346733668
,0.000389008835050417,0.000351719354003837,,0.000185904692432036,0.000141680052271373,,8.03580059255438E-05,7.52415412183188E-05,0.0999497487437186
,0.000379710460947638,0.000342545208412744,,0.000179996624832868,0.000136681872232824,,7.79103182481536E-05,7.29226184985623E-05,0.10251256281407
,0.000370749534504779,0.000333726909207873,,0.00017442886218082,0.000131998684485906,,7.56705419824557E-05,7.08038428147545E-05,0.105075376884422
,0.000362112169794137,0.00032524884051496,,0.00016917895019447,0.000127607992804864,,7.36195426056385E-05,6.88665134809168E-05,0.107638190954774
,0.000353785044339488,0.000317096064863267,,0.000164225756695861,0.000123488925112419,,7.17407415824844E-05,6.70943178447421E-05,0.110201005025126
,0.000345755612922753,0.000309254550946195,,0.000159551047107524,0.000119622730067713,,7.00182218385386E-05,6.54718376294327E-05,0.112763819095477
,0.000338011753072951,0.000301710781497997,,0.000155137695622296,0.000115991776737171,,6.84375807708456E-05,6.39852977700127E-05,0.115326633165829
,0.000330542012253209,0.000294452022212991,,0.000150969217944099,0.000112580068829284,,6.69864252582361E-05,6.26228570527732E-05,0.117889447236181
,0.000323335324095756,0.000287466001806003,,0.000147029916549605,0.000109372629923107,,6.56540634242171E-05,6.13742154210758E-05,0.120452261306533
,0.000316381242926035,0.000280741172789139,,0.00014330532767144,0.00010635582552242,,6.44306924206536E-05,6.02292889168517E-05,0.123015075376884
,0.000309669787284435,0.000274266532117912,,0.000139782805494514,0.000103517037700146,,6.33065792349438E-05,5.91786693663553E-05,0.125577889447236
,0.000303191237851033,0.000268031390748547,,0.000136450344864543,0.000100844413475912,,6.22734192688165E-05,5.82143194004414E-05,0.128140703517588
,0.000296936506902181,0.000262025789321068,,0.000133296524892991,9.83272034718474E-05,,6.13236788876537E-05,5.7329340644191E-05,0.13070351758794
,0.000290896885819961,0.000256240210362772,,0.000130310551991596,9.59554114112085E-05,,6.04503093667176E-05,5.65170611656855E-05,0.133266331658291
,0.000285063889106222,0.000250665399129193,,0.000127482388708981,9.37196925109649E-05,,5.96471470475826E-05,5.57713545780711E-05,0.135829145728643
,0.000279429555717957,0.000245292704911094,,0.000124802970694248,9.16114702639171E-05,,5.89083855033022E-05,5.50867547313481E-05,0.138391959798995
,0.000273986281708318,0.0002401138892237,,0.000122263702548147,8.96227626373286E-05,,5.8228694610778E-05,5.44579005014121E-05,0.140954773869347
,0.000268726644794519,0.000235120923921172,,0.000119856515380865,8.77461603312253E-05,,5.76034107196342E-05,5.38801125921482E-05,0.143517587939699
,0.00026364367182764,0.000230306296087976,,0.000117573876921874,8.597478138287E-05,,5.70280873956592E-05,5.33493225199681E-05,0.14608040201005
,0.000258730697337473,0.000225662844991925,,0.000115408777398547,8.43022212941882E-05,,5.64985874464672E-05,5.28619492819172E-05,0.148643216080402
,0.000253981224175147,0.000221183601742482,,0.000113354579179262,8.27225315268312E-05,,5.60112720742467E-05,5.24143717700591E-05,0.151206030150754
,0.000249389138656669,0.000216862034935485,,0.000111405106567669,8.12301570474976E-05,,5.55628394618978E-05,5.20031649789467E-05,0.153768844221106
,0.000244948545906428,0.000212691861128357,,0.000109554625464456,7.98199328450637E-05,,5.51500834419309E-05,5.16253091843564E-05,0.156331658291457
,0.00024065379979125,0.000208667078707548,,0.000107797709322541,7.84870411165465E-05,,5.4770110349972E-05,5.12781072323669E-05,0.158894472361809
,0.000236499513414322,0.000204781979218272,,0.000106129257472649,7.72269682456014E-05,,5.44203225454335E-05,5.09591355763505E-05,0.161457286432161
,0.000232480479573684,0.000201031055571038,,0.000104544603797487,7.60355375482286E-05,,5.40983002757932E-05,5.06660614360112E-05,0.164020100502513
,0.000228591779644576,0.00019740912679368,,0.000103039159434436,7.4908774700216E-05,,5.38017806932357E-05,5.03967078867217E-05,0.166582914572864
,0.000224828632419444,0.000193911163728202,,0.000101608610391604,7.38430276855243E-05,,5.35287084027778E-05,5.01491262036231E-05,0.169145728643216
,0.000221186472611984,0.000190532379146572,,0.000100249003094521,7.28348608213133E-05,,5.32771974682862E-05,4.99215252739598E-05,0.171708542713568
,0.00021766096122579,0.000187268239231808,,9.89567114508257E-05,7.18810052106835E-05,,5.30455083673237E-05,4.97122498430855E-05,0.17427135678392
,0.000214247876203222,0.000184114337676551,,9.77283542533896E-05,7.09784726362863E-05,,5.28320068493507E-05,4.95197459318667E-05,0.176834170854271
,0.000210943210864429,0.000181066508665305,,9.65605109814535E-05,7.01244022783946E-05,,5.2635210785097E-05,4.93426186328389E-05,0.179396984924623
,0.000207743113382824,0.000178120757037823,,9.5449944998605E-05,6.93161161608182E-05,,5.24537906135886E-05,4.91796186897483E-05,0.181959798994975
,0.000204643868293518,0.000175273236948178,,9.43937039101399E-05,6.85511280705734E-05,,5.22864965993601E-05,4.90295693126081E-05,0.184522613065327
,0.000201641942954384,0.000172520305173961,,9.33890916335486E-05,6.78270451421922E-05,,5.21321482010505E-05,4.88913563604569E-05,0.187085427135678
,0.000198733913291313,0.000169858435549308,,9.24335953852425E-05,6.71416710122806E-05,,5.19896301873202E-05,4.87639268089724E-05,0.18964824120603
,0.000195916514063735,0.000167284276826763,,9.15246545345751E-05,6.64928981718531E-05,,5.1857971597293E-05,4.86463745656882E-05,0.192211055276382
,0.000193186604958859,0.000164794613539676,,9.06598888611031E-05,6.58787479295316E-05,,5.17363173616069E-05,4.85379049286057E-05,0.194773869346734
,0.000190541157696125,0.00016238635113662,,8.98371260290461E-05,6.52973795944169E-05,,5.16238498027841E-05,4.8437756264337E-05,0.197336683417085
,0.000187977284261074,0.000160056548605527,,8.90542764138879E-05,6.47470118454646E-05,,5.15197823387112E-05,4.83451943532916E-05,0.199899497487437
,0.000185492190355893,0.000157802364667699,,8.83093165138517E-05,6.42260054237382E-05,,5.14233589400488E-05,4.82595125511152E-05,0.202462311557789
,0.000183083201301956,0.000155621087856912,,8.76003905491963E-05,6.37327879892836E-05,,5.13339301003546E-05,4.81801100981194E-05,0.205025125628141
,0.000180747747567629,0.000153510119832959,,8.69257527513267E-05,6.326586843326E-05,,5.12509492566269E-05,4.81064853922919E-05,0.207587939698492
,0.000178483347786257,0.000151466955649654,,8.62836702385115E-05,6.28238679594201E-05,,5.11738888456521E-05,4.80381532590443E-05,0.210150753768844
,0.000176287628488407,0.000149489207019254,,8.56725311345015E-05,6.24054460266832E-05,,5.110223474211E-05,4.7974640047446E-05,0.212713567839196
,0.000174158300562829,0.000147574574841179,,8.50908554758489E-05,6.20093528266511E-05,,5.1035485147807E-05,4.79154827526902E-05,0.215276381909548
,0.000172093161074237,0.00014572085145734,,8.45372383016257E-05,6.16344107050151E-05,,5.09731998083923E-05,4.7860278198254E-05,0.2178391959799
,0.000170090094443554,0.000143925922439463,,8.40102636828017E-05,6.12794869452208E-05,,5.09150299838991E-05,4.78087107507024E-05,0.220402010050251
,0.000168147061561091,0.000142187753575445,,8.35086057538649E-05,6.09435261871543E-05,,5.08606400789689E-05,4.77604761695415E-05,0.222964824120603
,0.000166262101362678,0.000140504393422945,,8.30310396937067E-05,6.06255147463339E-05,,5.08097001413193E-05,4.77152749223238E-05,0.225527638190955
,0.000164433325475397,0.000138873966644414,,8.25764323943165E-05,6.03245017739388E-05,,5.07618851725296E-05,4.76728115992516E-05,0.228090452261307
,0.000162658915549573,0.000137294671473444,,8.21436993786771E-05,6.00395819182078E-05,,5.07168978185196E-05,4.76328170467914E-05,0.230653266331658
,0.000160937118619988,0.000135764774616948,,8.17317458490181E-05,5.97698927609193E-05,,5.06745142968542E-05,4.75950916782227E-05,0.23321608040201
,0.000159266249714529,0.000134282613454215,,8.13395454487165E-05,5.95146274813061E-05,,5.06345241457369E-05,4.75594476625075E-05,0.235778894472362
,0.000157644682383708,0.00013284658643799,,8.09661414172595E-05,5.92730125832704E-05,,5.0596719226202E-05,4.75256990562203E-05,0.238341708542714
,0.000156070847550263,0.000131455151497319,,8.0610640378359E-05,5.90443148679741E-05,,5.05608934537893E-05,4.74936615837902E-05,0.240904522613065
,0.000154543238634732,0.000130106831258645,,8.02721961060981E-05,5.88278440456513E-05,,5.05268506551698E-05,4.74631601452278E-05,0.243467336683417
,0.000153060397639946,0.000128800198458185,,0.0000799499674995998,5.86229410305524E-05,,5.04944447363712E-05,4.74340662943094E-05,0.246030150753769
,0.000151620921609141,0.000127533882553851,,7.96431593169497E-05,5.84289822670607E-05,,5.04635457930361E-05,4.74062660640362E-05,0.248592964824121
,0.000150223455509139,0.000126306562160365,,7.93510235848737E-05,5.82453761929478E-05,,5.04340246682987E-05,4.73796460316118E-05,0.251155778894472
,0.000148866694016556,0.000125116966884375,,7.90728549569707E-05,5.80715616268825E-05,,5.04057530552476E-05,4.73540934502245E-05,0.253718592964824
,0.000147549377385459,0.000123963872891649,,7.88079836927325E-05,5.7907006325099E-05,,5.03786054930254E-05,4.73294981272374E-05,0.256281407035176
,0.000146270283427515,0.000122846094351207,,7.85557579500194E-05,5.77512070875143E-05,,5.03524853017122E-05,4.73057762429225E-05,0.258844221105528
,0.000145028243905221,0.000121762500828821,,7.8315561621609E-05,5.76036841256093E-05,,5.03273133288495E-05,4.72828596199485E-05,0.261407035175879
,0.000143822125239581,0.000120711996760487,,7.80868101152634E-05,5.74639835458226E-05,,5.03030106919377E-05,4.72606802259161E-05,0.263969849246231
,0.000142650825824544,0.000119693518592041,,7.78689468370819E-05,5.73316776532212E-05,,5.02794988649894E-05,4.72391703080404E-05,0.266532663316583
,0.000141513293859077,0.000118706053705714,,7.7661440532037E-05,5.72063567530708E-05,,5.02566999436189E-05,4.72182626424819E-05,0.269095477386935
,0.000140408509492946,0.00011774862143961,,7.74637807853568E-05,5.70876335335945E-05,,5.02345500366986E-05,4.71979026299254E-05,0.271658291457286
,0.000139335478365084,0.000116820266262444,,7.7275489242782E-05,5.69751448525297E-05,,5.02130011663594E-05,4.7178049724569E-05,0.274221105527638
,0.000138293250800513,0.000115920078106699,,7.70961103245667E-05,5.6868541796032E-05,,5.01920058896773E-05,4.71586637701594E-05,0.27678391959799
,0.00013728090705157,0.000115047176720683,,7.69252064462884E-05,5.67674943663543E-05,,5.01715169181095E-05,4.71397047308315E-05,0.279346733668342
,0.000136297548152743,0.000114200702048998,,7.67623565645645E-05,5.66716945833135E-05,,5.01514871057777E-05,4.71211326826441E-05,0.281909547738693
,0.000135342316963938,0.000113379836430603,,7.66071569878713E-05,5.6580845031398E-05,,5.01318748885533E-05,4.71029126418323E-05,0.284472361809045
,0.0001344143795184,0.000112583784929395,,7.64592352413112E-05,5.64946663507866E-05,,5.01126510654036E-05,4.70850203947443E-05,0.287035175879397
,0.00013351292619938,0.000111811776608512,,7.63182374482683E-05,5.64128955077044E-05,,5.00937875139695E-05,4.7067432588567E-05,0.289597989949749
,0.000132637179902976,0.000111063073091256,,7.61838210827719E-05,5.63352803988015E-05,,5.00752561821045E-05,4.70501259253812E-05,0.292160804020101
,0.000131786380990013,0.000110336952821505,,7.60556540722774E-05,5.62615862616337E-05,,5.00570290831111E-05,4.7033077158725E-05,0.294723618090452
,0.000130959802441698,0.000109632726891669,,7.59334160817196E-05,5.6191586801824E-05,,5.00390800094625E-05,4.70162645866506E-05,0.297286432160804
,0.000130156733055803,0.000108949721550984,,7.581681506604E-05,5.61250716735031E-05,,5.00213908337191E-05,4.6999673435838E-05,0.299849246231156
,0.000129376486672574,0.000108287287816268,,7.57055770802555E-05,5.60618407322423E-05,,5.00039451379853E-05,4.69832903292317E-05,0.302412060301508
,0.000128618404242834,0.00010764480357799,,7.55994353093956E-05,5.60017018980815E-05,,4.99867265002292E-05,4.69671018819734E-05,0.304974874371859
,0.000127881837106168,0.000107021656369036,,7.54981294344326E-05,5.59444788601652E-05,,4.99697185306738E-05,4.6951094734815E-05,0.307537688442211
,0.000127166165125128,0.000106417262048805,,7.54014060835778E-05,5.58900007978169E-05,,4.99529052991756E-05,4.69352559197705E-05,0.310100502512563
,0.000126470785783905,0.000105831053582595,,7.53090343362665E-05,5.583810710368E-05,,4.9936275295308E-05,4.69195761911682E-05,0.312663316582915
,0.000125795110570708,0.00010526247738669,,7.52208026281209E-05,5.57886484418239E-05,,4.99198190382118E-05,4.69040479599691E-05,0.315226130653266
,0.000125138576853073,0.000104711005411711,,7.51365041768011E-05,5.57414798117015E-05,,4.99035270095861E-05,4.68886635996144E-05,0.317788944723618
,0.00012450063171032,0.000104176118733399,,7.50559361785022E-05,5.56964681039159E-05,,4.98873897081359E-05,4.68734154972604E-05,0.32035175879397
,0.000123880743149836,0.000103657318917141,,7.49788997231082E-05,5.56534856277127E-05,,4.98713977168929E-05,4.6858296110425E-05,0.322914572864322
,0.000123278396118608,0.000103154123967855,,7.4905211116508E-05,5.56124114444021E-05,,4.98555436820786E-05,4.6843299601512E-05,0.325477386934673
,0.000122693086384555,0.000102666062227328,,7.48347069632679E-05,5.55731338382154E-05,,4.98398221091332E-05,4.68284216326621E-05,0.328040201005025
,0.000122124331294683,0.000102192683090842,,7.47672278363035E-05,5.5535544209349E-05,,4.98242275030768E-05,4.68136578578172E-05,0.330603015075377
,0.000121571656804344,0.000101733544122835,,7.47026167151716E-05,5.54995430498299E-05,,4.98087543785776E-05,4.67990039388825E-05,0.333165829145729
,0.00012103460618241,0.000101288219672403,,7.46407188102138E-05,5.54650349746807E-05,,4.97933972616511E-05,4.67844555471575E-05,0.33572864321608
,0.000120512736926638,0.000100856297802359,,7.45813879867353E-05,5.54319297207593E-05,,4.97781514791892E-05,4.67700090027631E-05,0.338291457286432
,0.000120005614951606,0.000100437374649592,,7.45244975756832E-05,5.54001445530012E-05,,4.97630137753837E-05,4.67556617509122E-05,0.340854271356784
,0.000119512825210901,0.000100031064707971,,7.44699253032791E-05,5.5369598437021E-05,,4.97479809569826E-05,4.67414112785347E-05,0.343417085427136
,0.000119033960951077,9.96369904220559E-05,,7.44175503365196E-05,5.53402169446992E-05,,4.97330498366771E-05,4.67272550776293E-05,0.345979899497487
,0.00011856862626184,9.92547846799883E-05,,7.43672531750771E-05,5.53119305354062E-05,,4.97182172329969E-05,4.67131906451841E-05,0.348542713567839
,0.000118116441409983,9.88840958433688E-05,,7.43189184543427E-05,5.52846714370899E-05,,4.97034802116557E-05,4.66992156743572E-05,0.351105527638191
,0.000117677032913936,9.85245783323842E-05,,7.42724471680024E-05,5.52583782151666E-05,,4.96888367490835E-05,4.66853285681732E-05,0.353668341708543
,0.000117250040834714,9.81758994922269E-05,,7.42277460395906E-05,5.52329917217116E-05,,4.96742849481097E-05,4.66715278210988E-05,0.356231155778894
,0.000116835114436577,9.78377355157325E-05,,7.41847226413345E-05,5.52084568903202E-05,,4.96598229123504E-05,4.66578119285223E-05,0.358793969849246
,0.00011643191310302,9.75097722781057E-05,,7.41432853378594E-05,5.51847219232106E-05,,4.96454487493824E-05,4.66441793893542E-05,0.361356783919598
,0.000116040107370211,9.71917062415443E-05,,7.41033442284443E-05,5.51617374124378E-05,,4.96311606302671E-05,4.66306287521196E-05,0.36391959798995
,0.000115659373673992,9.68832397283315E-05,,7.40648212271605E-05,5.51394586901247E-05,,4.96169572088687E-05,4.66171589338503E-05,0.366482412060302
,0.000115289401391971,9.6584087182315E-05,,7.40276454841241E-05,5.51178419204126E-05,,4.96028373055093E-05,4.66037689735443E-05,0.369045226130653
,0.000114929888085731,9.62939708744878E-05,,7.39917467191996E-05,5.50968462066906E-05,,4.95887997361973E-05,4.65904579069596E-05,0.371608040201005
,0.000114580536901655,9.60126186795735E-05,,7.39570551207748E-05,5.50764346904702E-05,,4.95748433198921E-05,4.65772247725887E-05,0.374170854271357
,0.000114241062721249,9.57397693524306E-05,,7.39235015592005E-05,5.50565710482676E-05,,4.95609668885694E-05,4.65640686195467E-05,0.376733668341709
,0.00011391118740515,9.547516839091E-05,,7.38910244158081E-05,5.50372217074127E-05,,4.95471694924315E-05,4.6550988661796E-05,0.37929648241206
,0.000113590639855335,9.52185680880484E-05,,7.38595697997113E-05,5.50183555796117E-05,,4.95334503367909E-05,4.65379842220512E-05,0.381859296482412
,0.000113279157423668,9.49697286794185E-05,,7.3829084389307E-05,5.49999430496783E-05,,4.95198086245111E-05,4.65250546201122E-05,0.384422110552764
,0.000112976484143085,9.47284168548658E-05,,7.37995151398437E-05,5.49819567081068E-05,,4.95062435608485E-05,4.65121991780774E-05,0.386984924623116
,0.000112682372145228,9.44944068337896E-05,,7.37708093600336E-05,5.49643703064922E-05,,4.94927543539871E-05,4.64994172225177E-05,0.389547738693467
,0.000112396578699224,9.42674780820614E-05,,7.37429193777396E-05,5.49471602893159E-05,,4.94793402954395E-05,4.64867081551485E-05,0.392110552763819
,0.000112118869498394,9.40474177258991E-05,,7.37158042041213E-05,5.49303036066779E-05,,4.94660007931966E-05,4.64740714442761E-05,0.394673366834171
,0.00011184901679404,9.38340190701287E-05,,7.36894234402536E-05,5.49137785821277E-05,,4.94527352576218E-05,4.64615065587267E-05,0.397236180904523
,0.000111586797475515,9.36270802718968E-05,,7.36637368513804E-05,5.48975660009375E-05,,4.94395431011485E-05,4.64490129693682E-05,0.399798994974874
,0.000111331996023881,9.34264063090862E-05,,7.36387044632169E-05,5.48816469708355E-05,,4.94264237382605E-05,4.64365901500852E-05,0.402361809045226
,0.000111084402932754,9.3231807804867E-05,,7.36142899262946E-05,5.48660037172038E-05,,4.94133766129645E-05,4.64242376138198E-05,0.404924623115578
,0.000110843813489186,9.30431002849175E-05,,7.35904610817151E-05,5.48506203343481E-05,,4.940040124038E-05,4.64119549020951E-05,0.40748743718593
,0.000110610029148498,9.28601049409139E-05,,7.35671880922697E-05,5.48354815830453E-05,,4.93874971343975E-05,4.63997415624367E-05,0.410050251256281
,0.000110382857274118,9.26826483220933E-05,,7.35444412380138E-05,5.48205728006236E-05,,4.93746638105782E-05,4.63875971443238E-05,0.412613065326633
,0.000110162109658256,9.25105616356534E-05,,7.35221908892574E-05,5.48058810683852E-05,,4.93619007938791E-05,4.63755212042578E-05,0.415175879396985
,0.000109947603797422,9.23436811909381E-05,,7.3500408025717E-05,5.47913938312092E-05,,4.93492076424339E-05,4.63635133217505E-05,0.417738693467337
,0.000109739162258849,9.21818480140648E-05,,7.34790682660909E-05,5.47770992467535E-05,,4.93365839225081E-05,4.6351573082226E-05,0.420301507537688
,0.00010953661213025,9.20249077067171E-05,,7.345814947177E-05,5.47629866965603E-05,,4.93240292020642E-05,4.6339700072834E-05,0.42286432160804
,0.000109339785537707,9.18727103162639E-05,,7.34376295614581E-05,5.4749045833427E-05,,4.93115430555958E-05,4.63278938856638E-05,0.425427135678392
,0.000109148519038577,9.17251103204381E-05,,7.34174865079515E-05,5.47352673208732E-05,,4.92991250763928E-05,4.63161541258316E-05,0.427989949748744
,0.000108962653747194,9.1581966345033E-05,,7.33976984625285E-05,5.47216422597737E-05,,4.9286774859985E-05,4.6304480400472E-05,0.430552763819096
,0.000108782035114195,9.14431411082771E-05,,7.33782464342039E-05,5.47081623542421E-05,,4.9274492007962E-05,4.62928723212751E-05,0.433115577889447
,0.000108606512848615,9.1308501517492E-05,,7.33591140137127E-05,5.46948200630514E-05,,4.92622761319181E-05,4.62813295069956E-05,0.435678391959799
,0.000108435940712382,0.0000911779179769998,,7.33402848953324E-05,5.46816080144572E-05,,4.92501268458624E-05,4.62698515785415E-05,0.438241206030151
,0.000108270176563822,9.10512650354039E-05,,7.33217428061618E-05,5.46685196370932E-05,,4.92380437658433E-05,4.62584381587309E-05,0.440804020100503
,0.000108109082136309,9.09284207855421E-05,,7.33034715175038E-05,5.46555487082913E-05,,4.92260265157208E-05,4.62470888760021E-05,0.443366834170854
,0.000107952522816369,9.08092666019265E-05,,7.32854563016397E-05,5.46426892916607E-05,,4.92140747250092E-05,4.623580336299E-05,0.445929648241206
,0.000107800367962124,9.06936878751446E-05,,7.32676849610069E-05,5.46299361179343E-05,,4.92021880247805E-05,4.6224581253906E-05,0.448492462311558
,0.000107652490226442,9.05815728142639E-05,,7.32501455273036E-05,5.46172840461071E-05,,4.91903660480796E-05,4.62134221848025E-05,0.45105527638191
,0.00010750876589823,9.04728131564683E-05,,7.32328260524617E-05,5.46047283919849E-05,,4.9178608433373E-05,4.62023257957771E-05,0.453618090452261
,0.00010736907478357,9.03673039929602E-05,,7.32157146076876E-05,5.4592264844869E-05,,4.91669148218792E-05,4.61912917292558E-05,0.456180904522613
,0.000107233299626916,9.02649429470329E-05,,7.31987999079389E-05,5.45798892282367E-05,,4.91552848565368E-05,4.61803196293253E-05,0.458743718592965
,0.000107101326845443,9.01656313165194E-05,,7.31820728147012E-05,5.45675978375833E-05,,4.91437181839544E-05,4.61694091430064E-05,0.461306532663317
,0.000106973045638015,9.00692728158181E-05,,7.31655245953349E-05,5.4555387099644E-05,,4.91322144530377E-05,4.61585599193575E-05,0.463869346733668
,0.000106848348389874,8.9975774192079E-05,,7.31491465294356E-05,5.4543253734309E-05,,4.91207733141575E-05,4.61477716089196E-05,0.46643216080402
,0.000106727130574849,8.98850451102403E-05,,7.31329299087919E-05,5.45311947198334E-05,,4.91093944199535E-05,4.61370438642429E-05,0.468994974874372
,0.000106609290129117,8.97969973675817E-05,,7.31168662539921E-05,5.45192071474888E-05,,4.90980774261092E-05,4.61263763404456E-05,0.471557788944724
,0.00010649472846541,8.97115462154149E-05,,7.31009486273633E-05,5.45072884504458E-05,,4.90868219898756E-05,4.61157686941987E-05,0.474120603015075
,0.00010638334921262,8.96286087821287E-05,,7.30851706955235E-05,5.44954361378973E-05,,4.90756277699312E-05,4.61052205836115E-05,0.476683417085427
,0.00010627505859063,8.95481045806162E-05,,7.30695261298987E-05,5.44836478862163E-05,,4.90644944271143E-05,4.6094731668764E-05,0.479246231155779
,0.000106169766064779,8.94699563072812E-05,,7.30540086097914E-05,5.4471921636023E-05,,4.90534216243656E-05,4.60843016116896E-05,0.481809045226131
,0.000106067382902509,8.93940881184068E-05,,7.30386118786811E-05,5.44602553641745E-05,,4.90424090259901E-05,4.60739300758068E-05,0.484371859296482
,0.000105967823134072,8.93204268014811E-05,,7.30233306330991E-05,5.44486472334894E-05,,4.90314562980857E-05,4.60636167262618E-05,0.486934673366834
,0.000105871003283821,8.92489014624111E-05,,7.3008160289055E-05,5.44370955477917E-05,,4.90205631086862E-05,4.60533612300761E-05,0.489497487437186
,0.000105776841934451,8.91794430329028E-05,,7.29930962777671E-05,5.44255986979627E-05,,4.90097291271943E-05,4.60431632556505E-05,0.492060301507538
,0.000105685260299953,8.91119849383236E-05,,7.2978134035656E-05,5.44141552249929E-05,,4.89989540244142E-05,4.60330224727888E-05,0.494623115577889
,0.000105596181234302,8.90464619890541E-05,,7.29632690118753E-05,5.44027637194658E-05,,4.89882374730945E-05,4.60229385532106E-05,0.497185929648241
,0.000105509530531329,8.89828118368072E-05,,7.29484971609197E-05,5.43914229365504E-05,,4.89775791475626E-05,4.60129111702314E-05,0.499748743718593
,0.000105425235620956,8.89209735351412E-05,,7.2933815152915E-05,5.43801316800391E-05,,4.89669787234269E-05,4.60029399984606E-05,0.502311557788945
,0.000105343225476845,8.88608874592122E-05,,7.29192197044777E-05,5.4368888801515E-05,,4.89564358777656E-05,4.59930247139914E-05,0.504874371859297
,0.00010526343210431,8.88024969255366E-05,,7.29047075357386E-05,5.43576933051674E-05,,4.89459502894599E-05,4.59831649947561E-05,0.507437185929648
,0.000105185788896997,8.87457464132106E-05,,7.28902753702645E-05,5.43465442263106E-05,,4.89355216387115E-05,4.59733605200266E-05,0.51


==> optDiams.csv <==
,0.00122,0.00123,,0.00117,0.00115333,,0.00113333,0.00113333,0
,0.00118696326507666,0.00119504201037868,,0.00111811859039174,0.00109875844781834,,0.0010561871165767,0.00105517737425663,0.00256281407035176
,0.00115492804724512,0.00116118690992586,,0.00106874759488355,0.00104696999840068,,0.00098468846040238,0.000982807557214505,0.00512562814070352
,0.00112386144359116,0.00112839705385277,,0.00102174518926973,0.000997813739918485,,0.000918289168543875,0.000915653798546795,0.00768844221105528
,0.00109373330053049,0.0010966381950188,,0.00097700188573569,0.000951162333371297,,0.000856654639486465,0.000853372448376334,0.010251256281407
,0.00106451200974223,0.00106587400422909,,0.000934418459567607,0.000906867027220598,,0.000799541659441086,0.000795715496660076,0.0128140703517588
,0.00103616863065064,0.00103607147139658,,0.000893868500238324,0.000864803516523871,,0.000746627658698476,0.000742350486253834,0.0153768844221106
,0.00100867626912474,0.00100720010127712,,0.000855242265423219,0.000824863430472502,,0.000697465095443106,0.00069281011569951,0.0179396984924623
,0.000982007530789025,0.000979228581608556,,0.000818453207986326,0.000786928860964276,,0.000651757922903863,0.00064678857426016,0.0205025125628141
,0.000956137001892889,0.000952128051579743,,0.000783417301996628,0.000750898000866015,,0.000609304018944514,0.000604079510122112,0.0230653266331658
,0.000931039798011971,0.000925870222995686,,0.000750042539344853,0.000716671024449499,,0.000569908311422918,0.00056448324365426,0.0256281407035176
,0.000906693112716506,0.000900429194619159,,0.000718251276586048,0.000684158567169837,,0.000533318680785045,0.000527739015577925,0.0281909547738693
,0.000883079456505838,0.000875784644802082,,0.000687978899850068,0.000653284463915981,,0.000499349994046142,0.000493655796235603,0.0307537688442211
,0.000860182773082226,0.000851917716549901,,0.000659162551053915,0.000623975517183371,,0.000467809559947795,0.00046203218476782,0.0333165829145729
,0.000837986949731852,0.00082880979444373,,0.000631744153299457,0.000596165377953742,,0.000438541813983041,0.00043270832705073,0.0358793969849246
,0.000816476289666933,0.00080644253634192,,0.000605667572581739,0.000569785198186892,,0.000411407397074946,0.00040554277227403,0.0384422110552764
,0.00079563529677063,0.000784797909998251,,0.000580875471830135,0.000544769236105768,,0.00038624651446605,0.000380369637821012,0.0410050251256281
,0.000775448256562209,0.000763857843473238,,0.000557313792567862,0.000521055341576852,,0.000362909414204168,0.000357032808164334,0.0435678391959799
,0.000755900090521792,0.000743604834877642,,0.000534929603413566,0.000498581384080354,,0.000341268514821317,0.000335402401023681,0.0461306532663317
,0.000736975519892534,0.000724021322257849,,0.000513670932126366,0.000477288137691411,,0.000321202941165813,0.000315355743059072,0.0486934673366834
,0.000718659783095614,0.000705090282234744,,0.000493488195396464,0.000457118058403647,,0.000302590157542148,0.00029676637341193,0.0512562814070352
,0.000700938013759645,0.000686794658575784,,0.00047433248633772,0.000438015408103291,,0.000285320511068761,0.000279522845101602,0.0538190954773869
,0.000683792781252686,0.000669114743355719,,0.000456151058880163,0.000419920406730403,,0.000269281516146726,0.000263511958603499,0.0563819095477387
,0.000667203752029632,0.000652027872563362,,0.000438886729857963,0.000402769157662504,,0.000254361979380447,0.000248619167966189,0.0589447236180905
,0.000651151260809933,0.000635512257728914,,0.000422485909927704,0.000386503621046858,,0.000240467301039507,0.000234749177195472,0.0615075376884422
,0.000635616389284719,0.000619546918064317,,0.00040689933832807,0.000371068655270344,,0.000227506109697389,0.000221815993265873,0.064070351758794
,0.000620580955936957,0.000604111653260388,,0.000392080499797167,0.000356411718522793,,0.0002154012160787,0.000209739534698452,0.0666331658291457
,0.000606027419907453,0.000589187109384169,,0.00037798419336761,0.000342485842853975,,0.000204088841591927,0.000198455068431299,0.0691959798994975
,0.000591938952974038,0.00057475461067796,,0.000364568677077184,0.000329245093161538,,0.000193511015816276,0.000187907157165386,0.0717587939698493
,0.000578299320779513,0.000560796221497879,,0.000351795486429668,0.00031664786228816,,0.000183614073282126,0.000178042716042465,0.074321608040201
,0.00056509286006809,0.00054729468648288,,0.00033962809576856,0.000304655921470025,,0.000174354109829031,0.00016881775757803,0.0768844221105528
,0.000552304568998589,0.000534233389850531,,0.000328031911339172,0.000293232594552634,,0.000165690228176062,0.000160192155887066,0.0794472361809045
,0.000539919898475795,0.000521596348223753,,0.000316974986266212,0.000282345352962061,,0.000157583680038654,0.000152127749085425,0.0820100502512563
,0.000527924886357833,0.000509368177509412,,0.000306427315945527,0.000271963573981644,,0.000150001329845787,0.000144591310848017,0.084572864321608
,0.00051630607996236,0.000497534073873361,,0.000296361058736876,0.000262059201106874,,0.000142914879830321,0.000137554434019023,0.0871356783919598
,0.000505050465710419,0.000486079779803827,,0.000286750296776819,0.000252606714335105,,0.000136294272963245,0.000130986879640077,0.0896984924623116
,0.000494145587940263,0.000474991596768192,,0.000277570665674477,0.000243582512224222,,0.000130111108635412,0.000124859897659897,0.0922613065326633
,0.000483579334563146,0.000464256311616236,,0.00026879983334686,0.00023496505768246,,0.000124343663043841,0.000119151492014248,0.0948241206030151
,0.000473340142375362,0.000453861249799091,,0.000260417440981456,0.000226734661083155,,0.000118968076846518,0.000113837393205389,0.0973869346733668
,0.000463416834198649,0.000443794206682465,,0.000252404027128328,0.0002188732467902,,0.000113960020043495,0.000108892799145101,0.0999497487437186
,0.000453798569412348,0.00043404342353899,,0.000244741286223533,0.000211363747309791,,0.00010929893433596,0.000104296893702129,0.10251256281407
,0.000444474151318306,0.000424596713140452,,0.000237411511239003,0.000204189237398716,,0.000104962674729629,0.00010002697640394,0.105075376884422
,0.000435432372146615,0.000415441996164311,,0.000230397448821622,0.00019733336159569,,0.000100929827743466,9.60612018617225E-05,0.107638190954774
,0.000426662506120327,0.000406567763621052,,0.000223682869401052,0.000190780861259082,,9.7178932252233E-05,9.23782664197034E-05,0.110201005025126
,0.000418154268767735,0.000397962942549988,,0.00021725338283511,0.000184517707797248,,9.36926107893574E-05,8.89600370756831E-05,0.112763819095477
,0.000409897825268734,0.000389617022835959,,0.000211095412831033,0.000178530594983472,,9.04542447241251E-05,8.57886681717605E-05,0.115326633165829
,0.000401883750791551,0.000381519917248035,,0.00020519584286576,0.000172807247649705,,8.74467652899862E-05,8.28462638702957E-05,0.117889447236181
,0.000394103031201256,0.00037366204746719,,0.000199542721177666,0.000167335842480204,,8.46533635004419E-05,8.01172081002137E-05,0.120452261306533
,0.00038654703189613,0.000366034227073347,,0.000194125429497705,0.000162105495606392,,8.2059036470974E-05,7.75874001804447E-05,0.123015075376884
,0.000379207490927958,0.000358627696180015,,0.000188933482823073,0.00015710590360916,,7.96512129443135E-05,7.52429062340409E-05,0.125577889447236
,0.000372076507408681,0.000351434157901628,,0.00018395669170236,0.000152326816702882,,7.74171406343437E-05,7.30705467355721E-05,0.128140703517588
,0.000365146517623746,0.000344445639837079,,0.000179186101604987,0.000147758998838557,,7.53449359969177E-05,7.10585515046234E-05,0.13070351758794
,0.000358410290231474,0.000337654556096943,,0.000174613138753674,0.000143393600555253,,7.34235093472186E-05,6.91957429526627E-05,0.133266331658291
,0.000351860904646598,0.000331053712910242,,0.000170229223299158,0.000139221752859141,,7.16425226586922E-05,6.74717236870368E-05,0.135829145728643
,0.000345491748076693,0.000324636225442397,,0.000166026589338386,0.000135235373038909,,6.99922739676027E-05,6.58767477624288E-05,0.138391959798995
,0.000339296504768867,0.000318395544515293,,0.000161998207869672,0.000131426556986619,,6.84636101469066E-05,6.44015611159231E-05,0.140954773869347
,0.000333269120685932,0.00031232544552099,,0.000158136909524385,0.000127787836939549,,6.70482708276335E-05,6.30378123778032E-05,0.143517587939699
,0.000327403825775463,0.000306419994623829,,0.000154435506968769,0.000124311938563911,,6.57383152914667E-05,6.17777298688203E-05,0.14608040201005
,0.00032169511301386,0.00030067355114254,,0.000150887612638631,0.000120992003141471,,6.45260780690565E-05,6.06136446723648E-05,0.148643216080402
,0.000316137694640583,0.000295080735850338,,0.000147487419736695,0.000117821340270854,,6.34047947857345E-05,5.95387163098844E-05,0.151206030150754
,0.000310726543704202,0.000289636438491213,,0.000144228985840734,0.000114793649138207,,6.23683522081726E-05,5.8546826507805E-05,0.153768844221106
,0.000305456847396649,0.000284335788218673,,0.000141106355753073,0.000111902804585623,,6.14104587872196E-05,5.76317336049995E-05,0.156331658291457
,0.000300324007833091,0.000279174146403593,,0.000138114175519815,0.000109142939443581,,6.05253270177595E-05,5.67876714297259E-05,0.158894472361809
,0.000295323641942363,0.000274147102377563,,0.000135247315048911,0.000106508493930546,,5.97079341744079E-05,5.60096511193527E-05,0.161457286432161
,0.000290451537699822,0.000269250430247957,,0.000132500660000401,0.00010399399580714,,5.89536905274403E-05,5.52931192077071E-05,0.164020100502513
,0.000285703711993497,0.000264480141020965,,0.000129869564828305,0.000101594411363298,,5.82576586646466E-05,5.46331660437688E-05,0.166582914572864
,0.000281076316272629,0.000259832388354221,,0.000127349464221134,9.93047157409296E-05,,5.76153398545639E-05,5.40253269358687E-05,0.169145728643216
,0.000276565679981531,0.000255303508407165,,0.000124935801987239,9.71201496839929E-05,,5.70228135243124E-05,5.34657213758313E-05,0.171708542713568
,0.000272168324881408,0.000250890034369472,,0.000122624262183181,9.50362492536916E-05,,5.64766541831965E-05,5.29509674993885E-05,0.17427135678392
,0.000267880870129867,0.000246588595921114,,0.000120410877223536,9.30485804060198E-05,,5.59736233964995E-05,5.24778666603419E-05,0.176834170854271
,0.000263700117640757,0.000242396007817594,,0.000118291734331099,9.11530016718156E-05,,5.55102287991838E-05,5.2042965245835E-05,0.179396984924623
,0.000259622997936175,0.000238309212083652,,0.000116262989838267,8.93455225853359E-05,,5.50833386179283E-05,5.1643177364656E-05,0.181959798994975
,0.000255646545003629,0.000234325249894847,,0.00011432100059875,8.76222842167663E-05,,5.46901657819113E-05,5.1275760157256E-05,0.184522613065327
,0.000251767958243821,0.000230441329364367,,0.000112462309267675,8.59796457231176E-05,,5.43282186825034E-05,5.09382638338255E-05,0.187085427135678
,0.000247984502973875,0.000226654715801121,,0.000110683550303722,8.44140699132741E-05,,5.39951963092518E-05,5.06284262265945E-05,0.18964824120603
,0.000244293587076578,0.000222962817031817,,0.000108981498746173,8.29221967989085E-05,,5.36887459358111E-05,5.03439390992272E-05,0.192211055276382
,0.000240692713092643,0.000219363130383935,,0.000107353052349627,8.15007997403506E-05,,5.34067479569696E-05,5.00827332823635E-05,0.194773869346734
,0.000237179453621193,0.000215853215179742,,0.000105795245900374,8.01467860555796E-05,,5.31472717732946E-05,4.98429242625405E-05,0.197336683417085
,0.000233751519162558,0.000212430770623765,,0.000104305185316019,7.88571920452167E-05,,5.29085426417395E-05,4.96227788438263E-05,0.199899497487437
,0.000230406657688063,0.000209093521704846,,0.000102880095419098,7.76291866904641E-05,,5.2688911360774E-05,4.94206855196586E-05,0.202462311557789
,0.000227142726019391,0.000205839302002353,,0.000101517347988713,7.64600500833829E-05,,5.24867984633383E-05,4.9235108677335E-05,0.205025125628141
,0.000223957664414422,0.000202666025423125,,0.000100214429950313,7.53471678409675E-05,,5.23008030371751E-05,4.90646960997084E-05,0.207587939698492
,0.000220849442354223,0.000199571623642071,,9.89688350624297E-05,7.42880672809854E-05,,5.21296265290492E-05,4.8908193831097E-05,0.210150753768844
,0.000217816149875433,0.000196554154181492,,9.77781851193711E-05,7.32803360730683E-05,,5.19720451878893E-05,4.87644186888147E-05,0.212713567839196
,0.000214855913176999,0.00019361170204292,,9.66402563182749E-05,7.23216858889644E-05,,5.1826899841166E-05,4.86322484693041E-05,0.215276381909548
,0.000211966909557753,0.000190742398052708,,9.55529046987455E-05,7.14099367785719E-05,,5.16931180410774E-05,4.85106504474785E-05,0.2178391959799
,0.000209147405845852,0.000187944465855599,,9.45139696021843E-05,7.05429614237552E-05,,5.15697885591056E-05,4.83987563322847E-05,0.220402010050251
,0.000206395689106944,0.000185216139552257,,9.35214236268868E-05,6.97187643634076E-05,,5.14560610243762E-05,4.82957555047725E-05,0.222964824120603
,0.000203710128714002,0.000182555739767175,,9.25733855078154E-05,6.89353913569645E-05,,5.13511185061555E-05,4.82008680926221E-05,0.225527638190955
,0.000201089119457767,0.000179961605086045,,9.16680018243006E-05,6.8191003332799E-05,,5.1254173179467E-05,4.81133408919088E-05,0.228090452261307
,0.000198531114237004,0.000177432133116652,,9.08034196086244E-05,6.74838211082917E-05,,5.11644931446547E-05,4.80324765556658E-05,0.230653266331658
,0.000196034626047956,0.000174965784091271,,8.99779220848355E-05,6.68121129878561E-05,,5.10814881306629E-05,4.79577203696342E-05,0.23321608040201
,0.000193598171618114,0.000172561010943401,,8.91899096492514E-05,6.61742823540187E-05,,5.1004613791535E-05,4.7888560942829E-05,0.235778894472362
,0.000191220339765911,0.000170216345908629,,8.8437766023382E-05,6.55687481982531E-05,,5.09333399662743E-05,4.78244995396777E-05,0.238341708542714
,0.000188899761710473,0.000167930364243175,,8.77199419674408E-05,6.49939873763496E-05,,5.08671488755561E-05,4.77650484352165E-05,0.240904522613065
,0.000186635075945932,0.000165701639674812,,8.70350045762079E-05,6.44485915910505E-05,,5.08055479831933E-05,4.77097447824812E-05,0.243467336683417
,0.000184424984515379,0.000163528817294023,,8.63815258248817E-05,6.39311636652426E-05,,5.07481513867767E-05,4.76582314608146E-05,0.246030150753769
,0.000182268211062133,0.000161410560116197,,8.57581183080668E-05,6.34403861798809E-05,,5.06946174961281E-05,4.76101915480033E-05,0.248592964824121
,0.000180163517998211,0.000159345572133599,,8.5163503541071E-05,6.29749867342788E-05,,5.06446104008655E-05,4.75653128975013E-05,0.251155778894472
,0.000178109694803655,0.000157332583231147,,8.45964576132272E-05,6.25337540949907E-05,,5.05977992708484E-05,4.75232877574474E-05,0.253718592964824
,0.000176105562435174,0.000155370355735636,,8.40557388495896E-05,6.21155265952621E-05,,5.05538620656792E-05,4.74838190506093E-05,0.256281407035176
,0.000174149983554374,0.000153457699159291,,8.35401846086154E-05,6.17191704760814E-05,,5.05125431553629E-05,0.0000474466783885,0.258844221105528
,0.000172241826576795,0.000151593420983832,,8.30487158944267E-05,6.1343638470004E-05,,5.04736315725166E-05,4.74116717792236E-05,0.261407035175879
,0.000170379999685663,0.000149776374052285,,8.2580261909535E-05,6.09879074700162E-05,,5.04369188595133E-05,4.73786069965969E-05,0.263969849246231
,0.000168563446821193,0.000148005452249201,,8.21337825242024E-05,6.06509830008933E-05,,5.04021986001757E-05,4.73472935427606E-05,0.266532663316583
,0.000166791119533759,0.000146279550368343,,8.17083100217699E-05,6.03319428801169E-05,,5.03692668540482E-05,4.73175465325085E-05,0.269095477386935
,0.000165062001285222,0.000144597599159756,,8.13029104651279E-05,6.00298935437818E-05,,5.03379539116772E-05,4.72892187822481E-05,0.271658291457286
,0.000163375108367429,0.000142958568260792,,8.09166593564396E-05,5.97439671752957E-05,,5.03081305401021E-05,4.72621914548281E-05,0.274221105527638
,0.000161729468356932,0.000141361433627271,,8.05486848181176E-05,5.94733524458468E-05,,5.0279669774481E-05,4.72363511367086E-05,0.27678391959799
,0.000160124134303279,0.00013980519932223,,8.01981724039328E-05,5.9217269842226E-05,,5.02524454667234E-05,4.72115850842049E-05,0.279346733668342
,0.000158558188162933,0.000138288904306931,,7.98643327243785E-05,5.89749648562098E-05,,5.0226332196178E-05,4.71877811505778E-05,0.281909547738693
,0.000157030724359737,0.000136811595583136,,7.95463844212617E-05,5.87457294390509E-05,,5.02012187630369E-05,4.71648405026247E-05,0.284472361809045
,0.000155540861788657,0.000135372348496211,,7.92435911386695E-05,5.85288826503576E-05,,5.01770258929602E-05,4.71426937607227E-05,0.287035175879397
,0.000154087740676203,0.000133970262283759,,7.89552599281259E-05,5.83237732405802E-05,,5.0153677591602E-05,4.71212743303617E-05,0.289597989949749
,0.00015267051821559,0.00013260445203551,,0.0000786807213108999,5.81297834106388E-05,,5.01310981961526E-05,4.71005158843675E-05,0.292160804020101
,0.000151288373003519,0.000131274058568146,,7.84193246815337E-05,5.79463214747193E-05,,5.01092123417892E-05,4.70803523362997E-05,0.294723618090452
,0.000149940500332913,0.000129978237793445,,7.81704550201461E-05,5.77728255787146E-05,,5.00879493536707E-05,4.70607219003517E-05,0.297286432160804
,0.000148626114569176,0.000128716168623524,,7.79335201520557E-05,5.76087596273445E-05,,5.00672598051982E-05,4.70415820912065E-05,0.299849246231156
,0.000147344447133131,0.000127487047459053,,7.77079530724431E-05,5.74536137162687E-05,,5.00470990446508E-05,4.70228945584495E-05,0.302412060301508
,0.000146094747084848,0.000126290088130953,,7.74932140162306E-05,5.73069017356153E-05,,5.00274224665978E-05,4.70046209730343E-05,0.304974874371859
,0.00014487627899323,0.000125124524192,,7.72887862469937E-05,5.71681630100616E-05,,5.00081855931375E-05,4.69867231082729E-05,0.307537688442211
,0.000143688324910372,0.000123989605655782,,7.70941732937773E-05,5.70369578030341E-05,,4.99893451934624E-05,4.69691638563581E-05,0.310100502512563
,0.000142530182639035,0.000122884600036693,,7.69089028522205E-05,5.69128683368924E-05,,4.99708698664848E-05,4.69519166670147E-05,0.312663316582915
,0.000141401163658179,0.00012180879071313,,7.67325221393689E-05,5.67954997165216E-05,,4.99527337970379E-05,4.6934959825256E-05,0.315226130653266
,0.000140300597773249,0.000120761478933424,,7.65645970881018E-05,5.6684473372415E-05,,4.99349110995864E-05,4.69182715326178E-05,0.317788944723618
,0.000139227825841985,0.000119741979575141,,7.6404715509888E-05,5.65794337557069E-05,,4.99173759463355E-05,4.69018300370423E-05,0.32035175879397
,0.000138182205198427,0.000118749624315792,,7.62524821783067E-05,5.64800413665341E-05,,4.990010274557E-05,4.68856137923872E-05,0.322914572864322
,0.000137163107877671,0.000117783760518611,,7.61075178586559E-05,5.63859735412822E-05,,4.98830715142749E-05,4.68696061661965E-05,0.325477386934673
,0.00013616991599073,0.000116843747215549,,7.5969466554894E-05,5.62969276766573E-05,,4.98662674108352E-05,4.68537949268327E-05,0.328040201005025
,0.000135202030228564,0.000115928962277941,,7.58379854267014E-05,5.6212612364474E-05,,4.98496756141106E-05,4.68381678363909E-05,0.330603015075377
,0.000134258859147417,0.000115038792929454,,7.57127422487971E-05,5.61327559658603E-05,,4.98332813309312E-05,4.68227126796234E-05,0.333165829145729
,0.000133339827027902,0.000114172642750488,,7.55934234584606E-05,5.60570988106516E-05,,4.98170698000384E-05,4.68074172676003E-05,0.33572864321608
,0.000132444371474524,0.00011332992952481,,7.54797359819205E-05,5.59853944198611E-05,,4.98010284670898E-05,4.67922713078259E-05,0.338291457286432
,0.000131571936660062,0.000112510078504606,,7.53713952895082E-05,5.59174138034906E-05,,4.9785148733851E-05,4.67772678425472E-05,0.340854271356784
,0.000130721986379451,0.000111712535305268,,7.52681253288019E-05,5.58529346920791E-05,,4.97694221935304E-05,4.6762400051652E-05,0.343417085427136
,0.000129893991126856,0.000110936753015127,,7.51696695958704E-05,5.57917504622117E-05,,4.97538404539266E-05,4.6747661127018E-05,0.345979899497487
,0.000129087431032869,0.000110182194983611,,7.5075783769013E-05,5.57336670048347E-05,,4.97383951369536E-05,4.67330442721685E-05,0.348542713567839
,0.000128301804316559,0.000109448343602818,,7.49862296208176E-05,5.56784962532442E-05,,4.97230785531722E-05,4.67185432701284E-05,0.351105527638191
,0.000127536612686611,0.000108734685119533,,7.49007861182264E-05,5.56260654168386E-05,,4.97078855821137E-05,4.67041540317402E-05,0.353668341708543
,0.000126791372981168,0.000108040721783613,,7.48192439705123E-05,5.55762085495551E-05,,4.96928114732648E-05,4.6689872752931E-05,0.356231155778894
,0.000126065610339485,0.000107365964622284,,7.47413978796767E-05,5.55287702888454E-05,,4.96778514755288E-05,4.66756956288757E-05,0.358793969849246
,0.000125358860176541,0.000106709935538067,,7.46670512751048E-05,5.54836040418445E-05,,4.96630008458757E-05,4.66616188615511E-05,0.361356783919598
,0.000124670670799697,0.000106072170154055,,7.45960259743704E-05,5.54405699223222E-05,,4.96482550179847E-05,4.6647638798694E-05,0.36391959798995
,0.000124000592535749,0.000105452205926917,,7.45281494566029E-05,5.53995402160295E-05,,4.96336108027875E-05,4.66337529057712E-05,0.366482412060302
,0.000123348193607245,0.000104849599531762,,7.44632521142371E-05,5.53603901785254E-05,,4.96190654953004E-05,4.66199590255203E-05,0.369045226130653
,0.000122713050399984,0.000104263916226,,7.44011758210509E-05,5.53230029158457E-05,,4.96046163757261E-05,4.66062549876678E-05,0.371608040201005
,0.00012209474083391,0.000103694722465176,,7.43417742242692E-05,5.52872721394748E-05,,4.9590260729301E-05,4.65926386263236E-05,0.374170854271357
,0.000121492860450099,0.000103141603732745,,7.42849032520781E-05,5.52530935796531E-05,,4.95759958751958E-05,4.65791078041499E-05,0.376733668341709
,0.000120907010869902,0.000102604151755571,,7.42304264752415E-05,5.52203703816529E-05,,4.95618197612602E-05,4.65656608888743E-05,0.37929648241206
,0.000120336800149708,0.000102081964889762,,7.41782192714666E-05,5.51890124680653E-05,,4.95477307886734E-05,4.65522965860881E-05,0.381859296482412
,0.000119781847235012,0.000101574653088481,,7.41281593994834E-05,5.51589339895907E-05,,4.95337273494084E-05,4.65390135895044E-05,0.384422110552764
,0.000119241777212983,0.000101081832605642,,7.40801275169483E-05,5.51300551742067E-05,,4.95198078389055E-05,4.65258105959867E-05,0.386984924623116
,0.000118716226667919,0.000100603132014439,,7.40340162601749E-05,5.51022996111437E-05,,4.9505970657653E-05,4.65126863123334E-05,0.389547738693467
,0.000118204833329817,0.000100138180571791,,7.3989723694477E-05,5.50755982857895E-05,,4.9492214447255E-05,4.64996396771359E-05,0.392110552763819
,0.000117707249174758,9.96866229761046E-05,,7.39471488926466E-05,5.50498837926929E-05,,4.9478538192205E-05,4.64866698372558E-05,0.394673366834171
,0.000117223134365718,9.92481125546658E-05,,7.39061970350649E-05,5.50250926051527E-05,,4.94649408820342E-05,4.64737759379967E-05,0.397236180904523
,0.000116752148979754,9.88223019588345E-05,,7.38667819433353E-05,5.50011680306497E-05,,4.94514215089112E-05,4.6460957127162E-05,0.399798994974874
,0.000116293966872188,9.84088587904881E-05,,7.38288187235386E-05,5.4978054440449E-05,,4.94379790676134E-05,4.64482125582079E-05,0.402361809045226
,0.000115848269728021,9.80074589043474E-05,,7.3792225915575E-05,5.49556993962936E-05,,4.94246126376145E-05,4.6435541505433E-05,0.404924623115578
,0.000115414740820654,9.76177794047159E-05,,7.37569296178541E-05,5.49340557278017E-05,,4.94113215086799E-05,4.64229433314405E-05,0.40748743718593
,0.000114993073110305,9.7239507768879E-05,,7.37228603826801E-05,5.49130782355672E-05,,4.93981049643686E-05,4.6410417414835E-05,0.410050251256281
,0.000114582969522956,9.68723421529051E-05,,7.36899492249485E-05,5.48927234185575E-05,,4.93849622898283E-05,4.63979631366143E-05,0.412613065326633
,0.00011418413326015,9.65159805452348E-05,,7.36581290868035E-05,5.48729527394693E-05,,4.93718927951892E-05,4.6385579896612E-05,0.415175879396985
,0.000113796278015573,9.61701322259484E-05,,7.36273414685111E-05,5.48537287673846E-05,,4.9358895888241E-05,4.63732671657853E-05,0.417738693467337
,0.000113419124733533,9.58345141324723E-05,,7.35975308565603E-05,5.48350161481076E-05,,4.93459709985068E-05,4.63610244307825E-05,0.420301507537688
,0.000113052396865381,9.55088455926601E-05,,7.35686420193471E-05,5.48167830589442E-05,,4.93331175572882E-05,4.63488511800504E-05,0.42286432160804
,0.000112695827721652,9.5192856511935E-05,,7.35406215666834E-05,5.47989985043344E-05,,4.93203350125411E-05,4.63367469144212E-05,0.425427135678392
,0.000112349153767789,9.48862799438672E-05,,7.35134225448371E-05,5.47816344273821E-05,,4.93076228667315E-05,4.6324711173804E-05,0.427989949748744
,0.000112012119037321,9.45888569807701E-05,,7.34869988099805E-05,5.47646640690987E-05,,4.92949806259614E-05,4.63127435010454E-05,0.430552763819096
,0.000111684473248527,9.43003346778684E-05,,7.3461306358865E-05,5.47480624453066E-05,,4.92824078117652E-05,4.63008434502907E-05,0.433115577889447
,0.000111365970022667,9.40204641236639E-05,,7.3436305935939E-05,5.47318067914045E-05,,4.9269903973469E-05,4.62890105953547E-05,0.435678391959799
,0.000111056371641717,9.37490056229396E-05,,7.34119589180788E-05,5.47158748606966E-05,,4.92574686645916E-05,4.62772445134748E-05,0.438241206030151
,0.000110755443042399,9.34857221792338E-05,,7.33882270099543E-05,5.47002467659195E-05,,4.9245101441701E-05,4.6265544784541E-05,0.440804020100503
,0.000110462955458655,9.32303834530767E-05,,7.33650757910775E-05,5.46849036631786E-05,,4.92328018824547E-05,4.6253911003402E-05,0.443366834170854
,0.000110178686609545,9.2982765940637E-05,,7.33424742876328E-05,5.46698275659103E-05,,4.92205695789237E-05,4.62423427751255E-05,0.445929648241206
,0.000109902416949768,9.27426489963173E-05,,7.33203917307959E-05,5.46550024719863E-05,,4.92084041248162E-05,4.62308397064167E-05,0.448492462311558
,0.00010963393415528,9.25098195824772E-05,,7.32987977777751E-05,5.46404127718124E-05,,4.91963051168038E-05,4.62194014065257E-05,0.45105527638191
,0.00010937302986949,9.2284068838422E-05,,7.32776655838914E-05,5.46260442230669E-05,,4.9184272165306E-05,4.6208027494438E-05,0.453618090452261
,0.000109119500170085,9.20651925892607E-05,,7.32569698072826E-05,5.46118837069016E-05,,4.91723048861496E-05,4.61967175932556E-05,0.456180904522613
,0.000108873147351507,9.18529931614652E-05,,7.3236685397431E-05,5.45979185129616E-05,,4.91604028974313E-05,4.61854713281317E-05,0.458743718592965
,0.000108633776754771,9.16472761534092E-05,,7.32167900846224E-05,5.45841373530961E-05,,4.91485658254912E-05,4.61742883301903E-05,0.461306532663317
,0.000108401199417368,9.14478531087987E-05,,7.31972628396673E-05,5.45705293399741E-05,,4.91367933006849E-05,4.61631682337344E-05,0.463869346733668
,0.000108175230469894,9.12545399055523E-05,,7.31780826845278E-05,5.45570844751991E-05,,4.91250849549139E-05,4.61521106746287E-05,0.46643216080402
,0.000107955689226225,9.10671568527539E-05,,7.31592298035258E-05,5.45437935464636E-05,,4.91134404241013E-05,4.61411152919123E-05,0.468994974874372
,0.000107742400063613,9.08855295020119E-05,,7.31406870959863E-05,5.45306476871816E-05,,4.91018593503434E-05,4.6130181729208E-05,0.471557788944724
,0.000107535190567967,9.07094869286535E-05,,7.31224378726191E-05,5.45176390744256E-05,,4.90903413775859E-05,4.61193096318839E-05,0.474120603015075
,0.00010733389324625,9.05388632739495E-05,,7.31044655122292E-05,5.45047601196763E-05,,4.90788861513074E-05,4.61084986468394E-05,0.476683417085427
,0.000107138344663861,9.03734969311351E-05,,7.30867548560613E-05,5.44920037470257E-05,,4.90674933205784E-05,4.60977484238601E-05,0.479246231155779
,0.000106948384775333,9.02132300132819E-05,,7.30692922661698E-05,5.44793636930884E-05,,4.90561625377802E-05,4.60870586154454E-05,0.481809045226131
,0.000106763858078392,9.00579092405385E-05,,7.3052064155917E-05,5.44668338072607E-05,,4.904489345669E-05,4.60764288755234E-05,0.484371859296482
,0.000106584612632519,8.99073851498701E-05,,7.3035057916117E-05,5.44544085128656E-05,,4.90336857335869E-05,4.60658588601967E-05,0.486934673366834
,0.000106410500203707,8.97615121977738E-05,,7.30182623043863E-05,5.44420826698438E-05,,4.90225390274519E-05,4.6055348227911E-05,0.489497487437186
,0.000106241376353376,8.962014876051E-05,,7.30016661890639E-05,5.44298514085422E-05,,4.90114529987293E-05,4.60448966385731E-05,0.492060301507538
,0.000106077100141424,8.9483156975689E-05,,7.29852586526321E-05,5.44177103260257E-05,,4.90004273094383E-05,4.60345037536206E-05,0.494623115577889
,0.000105917534216891,8.9350402605288E-05,,7.29690302345094E-05,5.44056551737272E-05,,4.89894616242325E-05,4.60241692368141E-05,0.497185929648241
,0.000105762544672476,8.92217552154874E-05,,7.29529721083732E-05,5.43936822174502E-05,,4.89785556095646E-05,4.60138927536501E-05,0.499748743718593
,0.000105612000997227,8.90970878161086E-05,,7.2937075461442E-05,5.4381787875212E-05,,4.89677089332207E-05,4.6003673970976E-05,0.502311557788945
,0.000105465775877123,8.89762766418507E-05,,7.29213319333988E-05,5.43699687144309E-05,,4.89569212646577E-05,4.59935125572549E-05,0.504874371859297
,0.000105323745443624,8.88592017849078E-05,,7.29057342751978E-05,5.43582217823604E-05,,4.89461922754698E-05,4.5983408182977E-05,0.507437185929648
,0.000105185788900815,8.87457464131858E-05,,7.28902753702645E-05,5.43465442243443E-05,,4.89355216386274E-05,4.59733605200266E-05,0.51


==> scaledConvertedMeasurements.csv <==
,0.00671862402579952,0.00660982219578294,,0.00730513551026372,0.00751783556362301,,0.00778551292509519,0.00778551292509519,0
,0.0167226068523992,0.0187652467629949,,0.0501225142387869,0.0508798425002671,,0.16888768357262,0.178535501843699,0.052
,0.0405332735818836,0.044640288333408,,0.16,0.206611570247934,,0.826446280991735,1.14804118515093,0.1
,0.083194059544817,0.0997020006901373,,0.48677223468113,0.623265417712322,,1.70132177200721,2.4931010353435,0.15
,0.168933500847793,0.212952222678177,,1,1.44000115200069,,2.24997750016875,2.77777777777778,0.2
,0.510204081632653,0.657769674055393,,2.04081632653061,4,,4,5.32545197998214,0.3
,0.826446280991735,1.14877959399832,,2.24997750016875,4,,4.58528398956389,4.59177113772907,0.4
,0.878357190978569,1.23456790123457,,1.5625,2.77777777777778,,4,5.33364624057945,0.51

